A Variational Perspective on High-Resolution ODEs

We consider unconstrained minimization of smooth convex functions. We propose a novel variational perspective using forced Euler-Lagrange equation that allows for studying high-resolution ODEs. Through this, we obtain a faster convergence rate for gradient norm minimization using Nesterov's accelerated gradient method. Additionally, we show that Nesterov's method can be interpreted as a rate-matching discretization of an appropriately chosen high-resolution ODE. Finally, using the results from the new variational perspective, we propose a stochastic method for noisy gradients. Several numerical experiments compare and illustrate our stochastic algorithm with state of the art methods.

==> Data/data.txt <==
upper30,upper32,upperlabor,upper302,upper322,upperlabor2,x
9905.7,15410,28.906,990.85,1541.1,24.974,1
74.759,296.91,2.7083,7.4876,29.699,2.2972,101
46.219,184.25,2.1322,4.63,18.431,1.7916,201
35.319,140.96,1.8645,3.5385,14.101,1.5567,301
29.321,117.09,1.6989,2.9378,11.713,1.4114,401
25.442,101.64,1.5825,2.5493,10.167,1.3092,501
22.69,90.665,1.4943,2.2737,9.0696,1.2319,601
20.617,82.394,1.4242,2.066,8.2422,1.1705,701
18.988,75.892,1.3666,1.9029,7.5919,1.12,801
17.667,70.619,1.318,1.7705,7.0644,1.0774,901
16.57,66.238,1.2762,1.6606,6.6261,1.0409,1001
15.641,62.528,1.2398,1.5676,6.255,1.0089,1101
14.842,59.336,1.2075,1.4875,5.9358,0.98073,1201
14.146,56.556,1.1787,1.4178,5.6577,0.95551,1301
13.533,54.107,1.1527,1.3564,5.4127,0.93279,1401
12.988,51.929,1.1291,1.3018,5.1948,0.91215,1501
12.499,49.977,1.1075,1.2528,4.9996,0.89328,1601
12.058,48.215,1.0877,1.2087,4.8234,0.87594,1701
11.658,46.616,1.0693,1.1686,4.6633,0.85991,1801
11.292,45.154,1.0523,1.1319,4.5172,0.84504,1901
10.957,43.814,1.0364,1.0983,4.3831,0.83118,2001
10.648,42.578,1.0216,1.0673,4.2594,0.81822,2101
10.362,41.434,1.0077,1.0387,4.145,0.80606,2201
10.096,40.372,0.99456,1.0121,4.0388,0.79461,2301
9.8483,39.383,0.98218,0.98725,3.9398,0.78381,2401
9.617,38.458,0.97047,0.96407,3.8473,0.7736,2501
9.4001,37.591,0.95937,0.94234,3.7606,0.76392,2601
9.1964,36.777,0.94882,0.92193,3.6792,0.75472,2701
9.0046,36.01,0.93878,0.90271,3.6024,0.74596,2801
8.8235,35.286,0.9292,0.88456,3.53,0.73762,2901
8.6523,34.602,0.92005,0.8674,3.4615,0.72964,3001
8.49,33.953,0.9113,0.85115,3.3967,0.72202,3101
8.336,33.337,0.90291,0.83571,3.3351,0.71471,3201
8.1896,32.752,0.89486,0.82104,3.2765,0.7077,3301
8.0501,32.194,0.88713,0.80706,3.2207,0.70097,3401
7.9171,31.663,0.87969,0.79374,3.1675,0.6945,3501
7.7901,31.155,0.87253,0.78101,3.1167,0.68827,3601
7.6687,30.669,0.86563,0.76884,3.0682,0.68226,3701
7.5524,30.204,0.85897,0.75719,3.0217,0.67646,3801
7.4409,29.759,0.85254,0.74602,2.9771,0.67087,3901
7.334,29.331,0.84632,0.7353,2.9343,0.66546,4001
7.2312,28.92,0.8403,0.725,2.8932,0.66023,4101
7.1324,28.525,0.83448,0.7151,2.8537,0.65516,4201
7.0373,28.145,0.82883,0.70557,2.8157,0.65025,4301
6.9457,27.779,0.82335,0.69639,2.779,0.6455,4401
6.8574,27.426,0.81804,0.68754,2.7437,0.64088,4501
6.7722,27.085,0.81288,0.679,2.7096,0.63639,4601
6.6899,26.756,0.80786,0.67075,2.6767,0.63204,4701
6.6103,26.437,0.80299,0.66278,2.6448,0.6278,4801
6.5334,26.13,0.79824,0.65507,2.6141,0.62368,4901
6.4589,25.832,0.79362,0.6476,2.5843,0.61967,5001
6.3868,25.544,0.78913,0.64038,2.5554,0.61576,5101
6.3169,25.264,0.78474,0.63337,2.5275,0.61196,5201
6.2491,24.993,0.78047,0.62658,2.5004,0.60825,5301
6.1833,24.73,0.7763,0.61999,2.474,0.60463,5401
6.1195,24.475,0.77223,0.61359,2.4485,0.6011,5501
6.0575,24.227,0.76825,0.60738,2.4237,0.59765,5601
5.9972,23.986,0.76437,0.60133,2.3996,0.59428,5701
5.9386,23.751,0.76058,0.59546,2.3761,0.59099,5801
5.8816,23.523,0.75687,0.58975,2.3533,0.58778,5901
5.8261,23.302,0.75324,0.58419,2.3311,0.58463,6001
5.772,23.085,0.7497,0.57877,2.3095,0.58156,6101
5.7194,22.875,0.74622,0.57349,2.2885,0.57855,6201
5.6681,22.67,0.74282,0.56835,2.2679,0.5756,6301
5.6181,22.47,0.73949,0.56334,2.2479,0.57271,6401
5.5693,22.275,0.73623,0.55845,2.2284,0.56989,6501
5.5217,22.084,0.73303,0.55368,2.2094,0.56712,6601
5.4752,21.898,0.7299,0.54902,2.1908,0.5644,6701
5.4298,21.717,0.72682,0.54447,2.1726,0.56174,6801
5.3855,21.54,0.72381,0.54003,2.1549,0.55913,6901
5.3421,21.366,0.72085,0.53568,2.1375,0.55657,7001
5.2998,21.197,0.71795,0.53144,2.1206,0.55405,7101
5.2584,21.031,0.7151,0.52729,2.104,0.55159,7201
5.2179,20.869,0.7123,0.52323,2.0878,0.54916,7301
5.1783,20.711,0.70955,0.51926,2.072,0.54678,7401
5.1395,20.556,0.70685,0.51537,2.0565,0.54445,7501
5.1015,20.404,0.70419,0.51156,2.0413,0.54215,7601
5.0643,20.255,0.70158,0.50784,2.0264,0.53989,7701
5.0279,20.11,0.69902,0.50419,2.0118,0.53768,7801
4.9922,19.967,0.6965,0.50061,1.9975,0.53549,7901
4.9572,19.827,0.69402,0.4971,1.9835,0.53335,8001
4.9229,19.69,0.69158,0.49366,1.9698,0.53124,8101
4.8893,19.555,0.68917,0.49029,1.9564,0.52916,8201
4.8563,19.423,0.68681,0.48699,1.9432,0.52712,8301
4.8239,19.294,0.68448,0.48374,1.9302,0.52511,8401
4.7922,19.167,0.68219,0.48056,1.9175,0.52313,8501
4.761,19.042,0.67994,0.47744,1.9051,0.52118,8601
4.7304,18.92,0.67771,0.47437,1.8928,0.51926,8701
4.7004,18.8,0.67553,0.47136,1.8808,0.51737,8801
4.6708,18.682,0.67337,0.4684,1.869,0.5155,8901
4.6419,18.566,0.67124,0.46549,1.8574,0.51367,9001
4.6134,18.452,0.66915,0.46264,1.846,0.51186,9101
4.5854,18.34,0.66708,0.45983,1.8348,0.51007,9201
4.5579,18.23,0.66505,0.45708,1.8238,0.50832,9301
4.5308,18.122,0.66304,0.45437,1.813,0.50658,9401
4.5042,18.015,0.66106,0.4517,1.8023,0.50488,9501
4.4781,17.911,0.65911,0.44908,1.7919,0.50319,9601
4.4524,17.808,0.65718,0.4465,1.7816,0.50153,9701
4.427,17.707,0.65528,0.44396,1.7714,0.49989,9801
4.4021,17.607,0.65341,0.44147,1.7615,0.49827,9901
4.3776,17.509,0.65156,0.43901,1.7517,0.49667,10001
4.3535,17.413,0.64973,0.43659,1.742,0.4951,10101
4.3298,17.318,0.64793,0.43421,1.7325,0.49354,10201
4.3064,17.224,0.64615,0.43187,1.7232,0.492,10301
4.2833,17.132,0.64439,0.42956,1.714,0.49049,10401
4.2607,17.041,0.64265,0.42729,1.7049,0.48899,10501
4.2383,16.952,0.64094,0.42505,1.6959,0.48751,10601
4.2163,16.864,0.63924,0.42284,1.6871,0.48605,10701
4.1946,16.777,0.63757,0.42067,1.6785,0.48461,10801
4.1733,16.692,0.63592,0.41853,1.6699,0.48318,10901
4.1522,16.608,0.63428,0.41641,1.6615,0.48178,11001
4.1314,16.524,0.63267,0.41433,1.6532,0.48039,11101
4.111,16.443,0.63107,0.41228,1.645,0.47901,11201
4.0908,16.362,0.6295,0.41026,1.6369,0.47765,11301
4.0709,16.282,0.62794,0.40826,1.629,0.47631,11401
4.0512,16.204,0.6264,0.4063,1.6211,0.47498,11501
4.0319,16.126,0.62487,0.40435,1.6134,0.47367,11601
4.0128,16.05,0.62337,0.40244,1.6057,0.47237,11701
3.9939,15.975,0.62188,0.40055,1.5982,0.47109,11801
3.9754,15.9,0.6204,0.39869,1.5907,0.46982,11901
3.957,15.827,0.61894,0.39685,1.5834,0.46856,12001
3.9389,15.754,0.6175,0.39503,1.5762,0.46732,12101
3.921,15.683,0.61608,0.39324,1.569,0.46609,12201
3.9034,15.612,0.61466,0.39147,1.5619,0.46488,12301
3.886,15.543,0.61327,0.38973,1.555,0.46367,12401
3.8688,15.474,0.61189,0.388,1.5481,0.46249,12501
3.8518,15.406,0.61052,0.3863,1.5413,0.46131,12601
3.835,15.339,0.60916,0.38462,1.5346,0.46014,12701
3.8185,15.273,0.60782,0.38296,1.528,0.45899,12801
3.8021,15.207,0.6065,0.38132,1.5214,0.45785,12901
3.7859,15.143,0.60518,0.3797,1.515,0.45672,13001
3.77,15.079,0.60388,0.3781,1.5086,0.4556,13101
3.7542,15.016,0.6026,0.37652,1.5023,0.45449,13201
3.7386,14.953,0.60132,0.37496,1.496,0.4534,13301
3.7232,14.892,0.60006,0.37341,1.4899,0.45231,13401
3.708,14.831,0.59881,0.37189,1.4838,0.45124,13501
3.6929,14.771,0.59757,0.37038,1.4777,0.45017,13601
3.6781,14.711,0.59635,0.36889,1.4718,0.44912,13701
3.6634,14.652,0.59513,0.36741,1.4659,0.44807,13801
3.6488,14.594,0.59393,0.36596,1.4601,0.44704,13901
3.6344,14.537,0.59274,0.36451,1.4543,0.44602,14001
3.6202,14.48,0.59156,0.36309,1.4487,0.445,14101
3.6062,14.424,0.59039,0.36168,1.443,0.444,14201
3.5923,14.368,0.58923,0.36029,1.4375,0.443,14301
3.5785,14.313,0.58808,0.35891,1.432,0.44201,14401
3.5649,14.259,0.58694,0.35755,1.4265,0.44103,14501
3.5515,14.205,0.58581,0.3562,1.4211,0.44006,14601
3.5382,14.152,0.58469,0.35486,1.4158,0.4391,14701
3.525,14.099,0.58358,0.35354,1.4106,0.43815,14801
3.512,14.047,0.58248,0.35224,1.4053,0.43721,14901
3.4991,13.996,0.58139,0.35095,1.4002,0.43627,15001
3.4863,13.945,0.58031,0.34967,1.3951,0.43534,15101
3.4737,13.894,0.57924,0.3484,1.39,0.43442,15201
3.4612,13.844,0.57818,0.34715,1.385,0.43351,15301
3.4489,13.795,0.57713,0.34591,1.3801,0.43261,15401
3.4366,13.746,0.57609,0.34468,1.3752,0.43171,15501
3.4245,13.697,0.57505,0.34347,1.3703,0.43082,15601
3.4125,13.649,0.57402,0.34227,1.3655,0.42994,15701
3.4007,13.602,0.57301,0.34108,1.3608,0.42907,15801
3.3889,13.555,0.572,0.3399,1.3561,0.4282,15901
3.3773,13.508,0.57099,0.33873,1.3514,0.42734,16001
3.3657,13.462,0.57,0.33758,1.3468,0.42649,16101
3.3543,13.416,0.56902,0.33643,1.3423,0.42565,16201
3.343,13.371,0.56804,0.3353,1.3377,0.42481,16301
3.3318,13.326,0.56707,0.33418,1.3333,0.42398,16401
3.3207,13.282,0.56611,0.33307,1.3288,0.42315,16501
3.3097,13.238,0.56515,0.33197,1.3244,0.42233,16601
3.2989,13.195,0.5642,0.33087,1.3201,0.42152,16701
3.2881,13.152,0.56326,0.32979,1.3158,0.42071,16801
3.2774,13.109,0.56233,0.32872,1.3115,0.41991,16901
3.2668,13.067,0.5614,0.32766,1.3073,0.41912,17001
3.2564,13.025,0.56049,0.32661,1.3031,0.41833,17101
3.246,12.983,0.55957,0.32557,1.2989,0.41755,17201
3.2357,12.942,0.55867,0.32454,1.2948,0.41677,17301
3.2255,12.901,0.55777,0.32352,1.2907,0.416,17401
3.2154,12.861,0.55688,0.3225,1.2867,0.41524,17501
3.2054,12.821,0.556,0.3215,1.2827,0.41448,17601
3.1954,12.781,0.55512,0.32051,1.2787,0.41373,17701
3.1856,12.742,0.55425,0.31952,1.2748,0.41298,17801
3.1758,12.703,0.55338,0.31854,1.2708,0.41224,17901
3.1662,12.664,0.55252,0.31757,1.267,0.41151,18001
3.1566,12.626,0.55167,0.31661,1.2631,0.41077,18101
3.1471,12.588,0.55082,0.31566,1.2593,0.41005,18201
3.1377,12.55,0.54998,0.31471,1.2556,0.40933,18301
3.1283,12.513,0.54914,0.31378,1.2518,0.40861,18401
3.1191,12.476,0.54831,0.31285,1.2481,0.4079,18501
3.1099,12.439,0.54749,0.31193,1.2445,0.4072,18601
3.1008,12.402,0.54667,0.31102,1.2408,0.4065,18701
3.0918,12.366,0.54586,0.31011,1.2372,0.4058,18801
3.0828,12.331,0.54506,0.30921,1.2336,0.40511,18901
3.0739,12.295,0.54425,0.30832,1.2301,0.40443,19001
3.0651,12.26,0.54346,0.30744,1.2266,0.40374,19101
3.0564,12.225,0.54267,0.30657,1.2231,0.40307,19201
3.0477,12.19,0.54188,0.3057,1.2196,0.4024,19301
3.0391,12.156,0.5411,0.30484,1.2162,0.40173,19401
3.0306,12.122,0.54033,0.30398,1.2127,0.40107,19501
3.0222,12.088,0.53956,0.30313,1.2094,0.40041,19601
3.0138,12.054,0.5388,0.30229,1.206,0.39975,19701
3.0055,12.021,0.53804,0.30146,1.2027,0.39911,19801
2.9972,11.988,0.53728,0.30063,1.1994,0.39846,19901
2.989,11.955,0.53653,0.29981,1.1961,0.39782,20001
2.9809,11.923,0.53579,0.299,1.1928,0.39718,20101
2.9728,11.891,0.53505,0.29819,1.1896,0.39655,20201
2.9648,11.859,0.53431,0.29739,1.1864,0.39592,20301
2.9569,11.827,0.53358,0.29659,1.1832,0.3953,20401
2.949,11.795,0.53286,0.2958,1.1801,0.39468,20501
2.9412,11.764,0.53214,0.29502,1.177,0.39406,20601
2.9334,11.733,0.53142,0.29424,1.1739,0.39345,20701
2.9257,11.702,0.53071,0.29347,1.1708,0.39284,20801
2.9181,11.672,0.53,0.2927,1.1677,0.39223,20901
2.9105,11.641,0.5293,0.29194,1.1647,0.39163,21001
2.903,11.611,0.5286,0.29119,1.1617,0.39103,21101
2.8955,11.581,0.5279,0.29044,1.1587,0.39044,21201
2.8881,11.552,0.52721,0.28969,1.1557,0.38985,21301
2.8807,11.522,0.52653,0.28895,1.1528,0.38926,21401
2.8734,11.493,0.52584,0.28822,1.1498,0.38868,21501
2.8662,11.464,0.52517,0.28749,1.1469,0.3881,21601
2.859,11.435,0.52449,0.28677,1.1441,0.38752,21701
2.8518,11.407,0.52382,0.28605,1.1412,0.38695,21801
2.8447,11.378,0.52316,0.28534,1.1384,0.38638,21901
2.8376,11.35,0.52249,0.28464,1.1355,0.38582,22001
2.8306,11.322,0.52183,0.28393,1.1327,0.38525,22101
2.8237,11.294,0.52118,0.28324,1.1299,0.3847,22201
2.8168,11.267,0.52053,0.28255,1.1272,0.38414,22301
2.8099,11.239,0.51988,0.28186,1.1244,0.38359,22401
2.8031,11.212,0.51924,0.28118,1.1217,0.38304,22501
2.7964,11.185,0.5186,0.2805,1.119,0.38249,22601
2.7897,11.158,0.51796,0.27983,1.1163,0.38195,22701
2.783,11.131,0.51733,0.27916,1.1137,0.38141,22801
2.7764,11.105,0.5167,0.27849,1.111,0.38087,22901
2.7698,11.079,0.51608,0.27783,1.1084,0.38034,23001
2.7633,11.053,0.51546,0.27718,1.1058,0.37981,23101
2.7568,11.027,0.51484,0.27653,1.1032,0.37928,23201
2.7503,11.001,0.51422,0.27588,1.1006,0.37876,23301
2.7439,10.975,0.51361,0.27524,1.098,0.37823,23401
2.7376,10.95,0.513,0.2746,1.0955,0.37772,23501
2.7313,10.925,0.5124,0.27397,1.093,0.3772,23601
2.725,10.899,0.5118,0.27334,1.0905,0.37669,23701
2.7188,10.875,0.5112,0.27272,1.088,0.37618,23801
2.7126,10.85,0.51061,0.2721,1.0855,0.37567,23901
2.7064,10.825,0.51001,0.27148,1.083,0.37516,24001
2.7003,10.801,0.50943,0.27087,1.0806,0.37466,24101
2.6942,10.776,0.50884,0.27026,1.0782,0.37416,24201
2.6882,10.752,0.50826,0.26965,1.0757,0.37367,24301
2.6822,10.728,0.50768,0.26905,1.0733,0.37317,24401
2.6763,10.705,0.5071,0.26846,1.071,0.37268,24501
2.6703,10.681,0.50653,0.26786,1.0686,0.37219,24601
2.6645,10.657,0.50596,0.26727,1.0662,0.37171,24701
2.6586,10.634,0.50539,0.26669,1.0639,0.37122,24801
2.6528,10.611,0.50483,0.26611,1.0616,0.37074,24901
2.6471,10.588,0.50427,0.26553,1.0593,0.37026,25001
2.6413,10.565,0.50371,0.26495,1.057,0.36979,25101
2.6356,10.542,0.50316,0.26438,1.0547,0.36931,25201
2.63,10.519,0.5026,0.26381,1.0524,0.36884,25301
2.6243,10.497,0.50205,0.26325,1.0502,0.36837,25401
2.6187,10.474,0.50151,0.26269,1.0479,0.36791,25501
2.6132,10.452,0.50096,0.26213,1.0457,0.36744,25601
2.6077,10.43,0.50042,0.26158,1.0435,0.36698,25701
2.6022,10.408,0.49988,0.26103,1.0413,0.36652,25801
2.5967,10.386,0.49935,0.26048,1.0391,0.36607,25901
2.5913,10.365,0.49881,0.25994,1.037,0.36561,26001
2.5859,10.343,0.49828,0.2594,1.0348,0.36516,26101
2.5805,10.322,0.49775,0.25886,1.0327,0.36471,26201
2.5752,10.3,0.49723,0.25832,1.0305,0.36426,26301
2.5699,10.279,0.49671,0.25779,1.0284,0.36382,26401
2.5646,10.258,0.49619,0.25726,1.0263,0.36338,26501
2.5594,10.237,0.49567,0.25674,1.0242,0.36293,26601
2.5542,10.216,0.49515,0.25622,1.0221,0.3625,26701
2.549,10.196,0.49464,0.2557,1.02,0.36206,26801
2.5439,10.175,0.49413,0.25518,1.018,0.36162,26901
2.5388,10.155,0.49362,0.25467,1.0159,0.36119,27001
2.5337,10.134,0.49312,0.25416,1.0139,0.36076,27101
2.5286,10.114,0.49261,0.25365,1.0119,0.36033,27201
2.5236,10.094,0.49211,0.25315,1.0099,0.35991,27301
2.5186,10.074,0.49161,0.25265,1.0079,0.35948,27401
2.5136,10.054,0.49112,0.25215,1.0059,0.35906,27501
2.5087,10.034,0.49063,0.25166,1.0039,0.35864,27601
2.5038,10.015,0.49013,0.25116,1.0019,0.35822,27701
2.4989,9.9951,0.48964,0.25067,0.99999,0.35781,27801
2.494,9.9757,0.48916,0.25019,0.99804,0.35739,27901
2.4892,9.9564,0.48867,0.2497,0.99611,0.35698,28001
2.4844,9.9372,0.48819,0.24922,0.99419,0.35657,28101
2.4796,9.9181,0.48771,0.24874,0.99228,0.35616,28201
2.4749,9.8991,0.48723,0.24827,0.99038,0.35575,28301
2.4702,9.8802,0.48676,0.24779,0.98849,0.35535,28401
2.4655,9.8614,0.48628,0.24732,0.98661,0.35495,28501
2.4608,9.8427,0.48581,0.24685,0.98474,0.35454,28601
2.4561,9.8241,0.48534,0.24639,0.98288,0.35414,28701
2.4515,9.8056,0.48488,0.24592,0.98103,0.35375,28801
2.4469,9.7872,0.48441,0.24546,0.97919,0.35335,28901
2.4423,9.7689,0.48395,0.245,0.97736,0.35296,29001
2.4378,9.7507,0.48349,0.24455,0.97554,0.35257,29101
2.4333,9.7326,0.48303,0.24409,0.97373,0.35218,29201
2.4288,9.7147,0.48257,0.24364,0.97193,0.35179,29301
2.4243,9.6968,0.48212,0.24319,0.97014,0.3514,29401
2.4198,9.6789,0.48166,0.24275,0.96836,0.35102,29501
2.4154,9.6612,0.48121,0.2423,0.96658,0.35063,29601
2.411,9.6436,0.48076,0.24186,0.96482,0.35025,29701
2.4066,9.6261,0.48032,0.24142,0.96307,0.34987,29801
2.4023,9.6087,0.47987,0.24099,0.96132,0.34949,29901
2.3979,9.5913,0.47943,0.24055,0.95959,0.34911,30001
2.3936,9.5741,0.47899,0.24012,0.95786,0.34874,30101
2.3893,9.5569,0.47855,0.23969,0.95615,0.34837,30201
2.3851,9.5398,0.47811,0.23926,0.95444,0.34799,30301
2.3808,9.5228,0.47767,0.23883,0.95274,0.34762,30401
2.3766,9.5059,0.47724,0.23841,0.95105,0.34726,30501
2.3724,9.4891,0.47681,0.23799,0.94937,0.34689,30601
2.3682,9.4724,0.47638,0.23757,0.94769,0.34652,30701
2.364,9.4557,0.47595,0.23715,0.94603,0.34616,30801
2.3599,9.4392,0.47552,0.23674,0.94437,0.3458,30901
2.3558,9.4227,0.4751,0.23632,0.94272,0.34544,31001
2.3517,9.4063,0.47468,0.23591,0.94108,0.34508,31101
2.3476,9.39,0.47425,0.2355,0.93945,0.34472,31201
2.3435,9.3738,0.47384,0.2351,0.93783,0.34436,31301
2.3395,9.3576,0.47342,0.23469,0.93621,0.34401,31401
2.3355,9.3416,0.473,0.23429,0.9346,0.34365,31501
2.3315,9.3256,0.47259,0.23389,0.933,0.3433,31601
2.3275,9.3097,0.47217,0.23349,0.93141,0.34295,31701
2.3236,9.2938,0.47176,0.23309,0.92983,0.3426,31801
2.3196,9.2781,0.47135,0.2327,0.92825,0.34225,31901
2.3157,9.2624,0.47095,0.23231,0.92668,0.34191,32001
2.3118,9.2468,0.47054,0.23191,0.92512,0.34156,32101
2.3079,9.2313,0.47014,0.23152,0.92357,0.34122,32201
2.3041,9.2158,0.46973,0.23114,0.92202,0.34088,32301
2.3002,9.2004,0.46933,0.23075,0.92048,0.34054,32401
2.2964,9.1851,0.46893,0.23037,0.91895,0.3402,32501
2.2926,9.1699,0.46853,0.22999,0.91743,0.33986,32601
2.2888,9.1547,0.46814,0.22961,0.91591,0.33952,32701
2.285,9.1396,0.46774,0.22923,0.9144,0.33919,32801
2.2813,9.1246,0.46735,0.22885,0.9129,0.33885,32901
2.2775,9.1097,0.46696,0.22848,0.91141,0.33852,33001
2.2738,9.0948,0.46657,0.2281,0.90992,0.33819,33101
2.2701,9.08,0.46618,0.22773,0.90844,0.33786,33201
2.2664,9.0653,0.46579,0.22736,0.90696,0.33753,33301
2.2628,9.0506,0.46541,0.227,0.9055,0.33721,33401
2.2591,9.036,0.46502,0.22663,0.90404,0.33688,33501
2.2555,9.0215,0.46464,0.22627,0.90258,0.33655,33601
2.2519,9.007,0.46426,0.2259,0.90114,0.33623,33701
2.2483,8.9926,0.46388,0.22554,0.8997,0.33591,33801
2.2447,8.9783,0.4635,0.22518,0.89826,0.33559,33901
2.2411,8.9641,0.46312,0.22483,0.89684,0.33527,34001
2.2376,8.9499,0.46275,0.22447,0.89542,0.33495,34101
2.234,8.9357,0.46237,0.22412,0.894,0.33463,34201
2.2305,8.9217,0.462,0.22376,0.8926,0.33432,34301
2.227,8.9077,0.46163,0.22341,0.8912,0.334,34401
2.2235,8.8937,0.46126,0.22306,0.8898,0.33369,34501
2.2201,8.8798,0.46089,0.22272,0.88841,0.33337,34601
2.2166,8.866,0.46052,0.22237,0.88703,0.33306,34701
2.2132,8.8523,0.46016,0.22202,0.88565,0.33275,34801
2.2097,8.8386,0.45979,0.22168,0.88428,0.33244,34901
2.2063,8.8249,0.45943,0.22134,0.88292,0.33214,35001
2.2029,8.8114,0.45907,0.221,0.88156,0.33183,35101
2.1996,8.7979,0.45871,0.22066,0.88021,0.33152,35201
2.1962,8.7844,0.45835,0.22032,0.87887,0.33122,35301
2.1929,8.771,0.45799,0.21999,0.87753,0.33092,35401
2.1895,8.7577,0.45763,0.21965,0.87619,0.33061,35501
2.1862,8.7444,0.45728,0.21932,0.87486,0.33031,35601
2.1829,8.7312,0.45692,0.21899,0.87354,0.33001,35701
2.1796,8.718,0.45657,0.21866,0.87223,0.32971,35801
2.1763,8.7049,0.45622,0.21833,0.87092,0.32942,35901
2.1731,8.6919,0.45587,0.218,0.86961,0.32912,36001
2.1698,8.6789,0.45552,0.21768,0.86831,0.32882,36101
2.1666,8.666,0.45517,0.21735,0.86702,0.32853,36201
2.1634,8.6531,0.45483,0.21703,0.86573,0.32823,36301
2.1602,8.6403,0.45448,0.21671,0.86445,0.32794,36401
2.157,8.6275,0.45414,0.21639,0.86317,0.32765,36501
2.1538,8.6148,0.45379,0.21607,0.8619,0.32736,36601
2.1506,8.6021,0.45345,0.21575,0.86063,0.32707,36701
2.1475,8.5895,0.45311,0.21544,0.85937,0.32678,36801
2.1443,8.577,0.45277,0.21512,0.85811,0.3265,36901
2.1412,8.5645,0.45244,0.21481,0.85686,0.32621,37001
2.1381,8.552,0.4521,0.2145,0.85562,0.32592,37101
2.135,8.5397,0.45176,0.21419,0.85438,0.32564,37201
2.1319,8.5273,0.45143,0.21388,0.85314,0.32536,37301
2.1288,8.515,0.45109,0.21357,0.85192,0.32507,37401
2.1258,8.5028,0.45076,0.21326,0.85069,0.32479,37501
2.1227,8.4906,0.45043,0.21296,0.84947,0.32451,37601
2.1197,8.4785,0.4501,0.21265,0.84826,0.32423,37701
2.1167,8.4664,0.44977,0.21235,0.84705,0.32395,37801
2.1137,8.4543,0.44945,0.21205,0.84584,0.32368,37901
2.1107,8.4423,0.44912,0.21175,0.84464,0.3234,38001
2.1077,8.4304,0.44879,0.21145,0.84345,0.32313,38101
2.1047,8.4185,0.44847,0.21115,0.84226,0.32285,38201
2.1018,8.4067,0.44815,0.21085,0.84108,0.32258,38301
2.0988,8.3949,0.44782,0.21056,0.8399,0.3223,38401
2.0959,8.3831,0.4475,0.21026,0.83872,0.32203,38501
2.0929,8.3714,0.44718,0.20997,0.83755,0.32176,38601
2.09,8.3598,0.44686,0.20968,0.83638,0.32149,38701
2.0871,8.3482,0.44655,0.20939,0.83522,0.32122,38801
2.0842,8.3366,0.44623,0.2091,0.83407,0.32095,38901
2.0814,8.3251,0.44591,0.20881,0.83291,0.32069,39001
2.0785,8.3136,0.4456,0.20852,0.83177,0.32042,39101
2.0756,8.3022,0.44528,0.20823,0.83062,0.32016,39201
2.0728,8.2908,0.44497,0.20795,0.82949,0.31989,39301
2.07,8.2795,0.44466,0.20767,0.82835,0.31963,39401
2.0671,8.2682,0.44435,0.20738,0.82722,0.31936,39501
2.0643,8.257,0.44404,0.2071,0.8261,0.3191,39601
2.0615,8.2458,0.44373,0.20682,0.82498,0.31884,39701
2.0587,8.2346,0.44342,0.20654,0.82386,0.31858,39801
2.056,8.2235,0.44312,0.20626,0.82275,0.31832,39901
2.0532,8.2124,0.44281,0.20598,0.82164,0.31806,40001
2.0504,8.2014,0.44251,0.20571,0.82054,0.31781,40101
2.0477,8.1904,0.4422,0.20543,0.81944,0.31755,40201
2.045,8.1795,0.4419,0.20516,0.81835,0.31729,40301
2.0422,8.1686,0.4416,0.20489,0.81726,0.31704,40401
2.0395,8.1577,0.4413,0.20461,0.81617,0.31678,40501
2.0368,8.1469,0.441,0.20434,0.81509,0.31653,40601
2.0341,8.1362,0.4407,0.20407,0.81401,0.31628,40701
2.0314,8.1254,0.4404,0.2038,0.81294,0.31602,40801
2.0288,8.1147,0.4401,0.20353,0.81187,0.31577,40901
2.0261,8.1041,0.43981,0.20327,0.8108,0.31552,41001
2.0235,8.0935,0.43951,0.203,0.80974,0.31527,41101
2.0208,8.0829,0.43922,0.20274,0.80869,0.31502,41201
2.0182,8.0724,0.43892,0.20247,0.80763,0.31478,41301
2.0156,8.0619,0.43863,0.20221,0.80658,0.31453,41401
2.0129,8.0514,0.43834,0.20195,0.80554,0.31428,41501
2.0103,8.041,0.43805,0.20169,0.8045,0.31404,41601
2.0077,8.0307,0.43776,0.20143,0.80346,0.31379,41701
2.0052,8.0203,0.43747,0.20117,0.80242,0.31355,41801
2.0026,8.01,0.43718,0.20091,0.80139,0.31331,41901
2,7.9998,0.4369,0.20065,0.80037,0.31306,42001
1.9975,7.9896,0.43661,0.2004,0.79935,0.31282,42101
1.9949,7.9794,0.43632,0.20014,0.79833,0.31258,42201
1.9924,7.9692,0.43604,0.19989,0.79731,0.31234,42301
1.9899,7.9591,0.43576,0.19963,0.7963,0.3121,42401
1.9873,7.949,0.43547,0.19938,0.79529,0.31186,42501
1.9848,7.939,0.43519,0.19913,0.79429,0.31162,42601
1.9823,7.929,0.43491,0.19888,0.79329,0.31139,42701
1.9798,7.9191,0.43463,0.19863,0.79229,0.31115,42801
1.9774,7.9091,0.43435,0.19838,0.7913,0.31091,42901
1.9749,7.8992,0.43407,0.19813,0.79031,0.31068,43001
1.9724,7.8894,0.4338,0.19789,0.78933,0.31044,43101
1.97,7.8796,0.43352,0.19764,0.78834,0.31021,43201
1.9675,7.8698,0.43324,0.19739,0.78737,0.30998,43301
1.9651,7.8601,0.43297,0.19715,0.78639,0.30974,43401
1.9627,7.8503,0.43269,0.19691,0.78542,0.30951,43501
1.9602,7.8407,0.43242,0.19666,0.78445,0.30928,43601
1.9578,7.831,0.43215,0.19642,0.78349,0.30905,43701
1.9554,7.8214,0.43188,0.19618,0.78253,0.30882,43801
1.953,7.8118,0.4316,0.19594,0.78157,0.30859,43901
1.9507,7.8023,0.43133,0.1957,0.78061,0.30836,44001
1.9483,7.7928,0.43106,0.19546,0.77966,0.30814,44101
1.9459,7.7833,0.4308,0.19523,0.77871,0.30791,44201
1.9435,7.7739,0.43053,0.19499,0.77777,0.30768,44301
1.9412,7.7645,0.43026,0.19475,0.77683,0.30746,44401
1.9389,7.7551,0.42999,0.19452,0.77589,0.30723,44501
1.9365,7.7458,0.42973,0.19428,0.77496,0.30701,44601
1.9342,7.7365,0.42946,0.19405,0.77403,0.30679,44701
1.9319,7.7272,0.4292,0.19382,0.7731,0.30656,44801
1.9296,7.7179,0.42894,0.19359,0.77217,0.30634,44901
1.9273,7.7087,0.42867,0.19336,0.77125,0.30612,45001
1.925,7.6995,0.42841,0.19313,0.77033,0.3059,45101
1.9227,7.6904,0.42815,0.1929,0.76942,0.30568,45201
1.9204,7.6813,0.42789,0.19267,0.76851,0.30546,45301
1.9181,7.6722,0.42763,0.19244,0.7676,0.30524,45401
1.9159,7.6631,0.42737,0.19221,0.76669,0.30502,45501
1.9136,7.6541,0.42711,0.19199,0.76579,0.3048,45601
1.9114,7.6451,0.42686,0.19176,0.76489,0.30459,45701
1.9091,7.6362,0.4266,0.19154,0.76399,0.30437,45801
1.9069,7.6272,0.42634,0.19131,0.7631,0.30415,45901
1.9047,7.6183,0.42609,0.19109,0.76221,0.30394,46001
1.9024,7.6094,0.42583,0.19087,0.76132,0.30372,46101
1.9002,7.6006,0.42558,0.19065,0.76043,0.30351,46201
1.898,7.5918,0.42533,0.19042,0.75955,0.3033,46301
1.8958,7.583,0.42507,0.1902,0.75867,0.30308,46401
1.8936,7.5743,0.42482,0.18998,0.7578,0.30287,46501
1.8915,7.5655,0.42457,0.18977,0.75693,0.30266,46601
1.8893,7.5568,0.42432,0.18955,0.75606,0.30245,46701
1.8871,7.5482,0.42407,0.18933,0.75519,0.30224,46801
1.885,7.5395,0.42382,0.18911,0.75433,0.30203,46901
1.8828,7.5309,0.42357,0.1889,0.75346,0.30182,47001
1.8807,7.5223,0.42333,0.18868,0.75261,0.30161,47101
1.8785,7.5138,0.42308,0.18847,0.75175,0.3014,47201
1.8764,7.5053,0.42283,0.18826,0.7509,0.30119,47301
1.8743,7.4968,0.42259,0.18804,0.75005,0.30099,47401
1.8721,7.4883,0.42234,0.18783,0.7492,0.30078,47501
1.87,7.4799,0.4221,0.18762,0.74836,0.30057,47601
1.8679,7.4714,0.42185,0.18741,0.74751,0.30037,47701
1.8658,7.4631,0.42161,0.1872,0.74667,0.30016,47801
1.8637,7.4547,0.42137,0.18699,0.74584,0.29996,47901
1.8617,7.4464,0.42113,0.18678,0.745,0.29975,48001
1.8596,7.4381,0.42089,0.18657,0.74417,0.29955,48101
1.8575,7.4298,0.42065,0.18636,0.74335,0.29935,48201
1.8555,7.4215,0.42041,0.18616,0.74252,0.29915,48301
1.8534,7.4133,0.42017,0.18595,0.7417,0.29895,48401
1.8514,7.4051,0.41993,0.18574,0.74088,0.29874,48501
1.8493,7.3969,0.41969,0.18554,0.74006,0.29854,48601
1.8473,7.3888,0.41945,0.18534,0.73924,0.29834,48701
1.8452,7.3807,0.41922,0.18513,0.73843,0.29814,48801
1.8432,7.3726,0.41898,0.18493,0.73762,0.29795,48901
1.8412,7.3645,0.41874,0.18473,0.73682,0.29775,49001
1.8392,7.3565,0.41851,0.18452,0.73601,0.29755,49101
1.8372,7.3485,0.41828,0.18432,0.73521,0.29735,49201
1.8352,7.3405,0.41804,0.18412,0.73441,0.29716,49301
1.8332,7.3325,0.41781,0.18392,0.73361,0.29696,49401
1.8312,7.3246,0.41758,0.18372,0.73282,0.29676,49501
1.8292,7.3166,0.41735,0.18353,0.73203,0.29657,49601
1.8273,7.3087,0.41711,0.18333,0.73124,0.29637,49701
1.8253,7.3009,0.41688,0.18313,0.73045,0.29618,49801
1.8233,7.293,0.41665,0.18293,0.72966,0.29599,49901
1.8214,7.2852,0.41642,0.18274,0.72888,0.29579,50001
1.8194,7.2774,0.4162,0.18254,0.7281,0.2956,50101
1.8175,7.2696,0.41597,0.18235,0.72732,0.29541,50201
1.8155,7.2619,0.41574,0.18215,0.72655,0.29522,50301
1.8136,7.2542,0.41551,0.18196,0.72578,0.29503,50401
1.8117,7.2465,0.41529,0.18177,0.72501,0.29484,50501
1.8098,7.2388,0.41506,0.18157,0.72424,0.29465,50601
1.8079,7.2312,0.41484,0.18138,0.72347,0.29446,50701
1.806,7.2235,0.41461,0.18119,0.72271,0.29427,50801
1.804,7.2159,0.41439,0.181,0.72195,0.29408,50901
1.8022,7.2083,0.41416,0.18081,0.72119,0.29389,51001
1.8003,7.2008,0.41394,0.18062,0.72043,0.2937,51101
1.7984,7.1932,0.41372,0.18043,0.71968,0.29352,51201
1.7965,7.1857,0.4135,0.18024,0.71893,0.29333,51301
1.7946,7.1782,0.41327,0.18006,0.71818,0.29314,51401
1.7928,7.1708,0.41305,0.17987,0.71743,0.29296,51501
1.7909,7.1633,0.41283,0.17968,0.71669,0.29277,51601
1.789,7.1559,0.41261,0.1795,0.71595,0.29259,51701
1.7872,7.1485,0.4124,0.17931,0.71521,0.2924,51801
1.7853,7.1411,0.41218,0.17913,0.71447,0.29222,51901
1.7835,7.1338,0.41196,0.17894,0.71373,0.29203,52001
1.7817,7.1264,0.41174,0.17876,0.713,0.29185,52101
1.7798,7.1191,0.41152,0.17857,0.71227,0.29167,52201
1.778,7.1118,0.41131,0.17839,0.71154,0.29149,52301
1.7762,7.1046,0.41109,0.17821,0.71081,0.29131,52401
1.7744,7.0973,0.41088,0.17803,0.71008,0.29112,52501
1.7726,7.0901,0.41066,0.17785,0.70936,0.29094,52601
1.7708,7.0829,0.41045,0.17767,0.70864,0.29076,52701
1.769,7.0757,0.41023,0.17749,0.70792,0.29058,52801
1.7672,7.0685,0.41002,0.17731,0.7072,0.2904,52901
1.7654,7.0614,0.40981,0.17713,0.70649,0.29022,53001
1.7636,7.0543,0.4096,0.17695,0.70578,0.29005,53101
1.7619,7.0472,0.40938,0.17677,0.70507,0.28987,53201
1.7601,7.0401,0.40917,0.17659,0.70436,0.28969,53301
1.7583,7.033,0.40896,0.17642,0.70365,0.28951,53401
1.7566,7.026,0.40875,0.17624,0.70295,0.28934,53501
1.7548,7.019,0.40854,0.17606,0.70225,0.28916,53601
1.7531,7.012,0.40833,0.17589,0.70155,0.28898,53701
1.7513,7.005,0.40812,0.17571,0.70085,0.28881,53801
1.7496,6.998,0.40792,0.17554,0.70015,0.28863,53901
1.7478,6.9911,0.40771,0.17536,0.69946,0.28846,54001
1.7461,6.9842,0.4075,0.17519,0.69877,0.28828,54101
1.7444,6.9773,0.40729,0.17502,0.69808,0.28811,54201
1.7427,6.9704,0.40709,0.17485,0.69739,0.28794,54301
1.741,6.9636,0.40688,0.17467,0.6967,0.28776,54401
1.7392,6.9567,0.40668,0.1745,0.69602,0.28759,54501
1.7375,6.9499,0.40647,0.17433,0.69534,0.28742,54601
1.7358,6.9431,0.40627,0.17416,0.69466,0.28725,54701
1.7341,6.9363,0.40606,0.17399,0.69398,0.28708,54801
1.7325,6.9296,0.40586,0.17382,0.6933,0.28691,54901
1.7308,6.9228,0.40566,0.17365,0.69263,0.28674,55001
1.7291,6.9161,0.40546,0.17348,0.69195,0.28657,55101
1.7274,6.9094,0.40525,0.17332,0.69128,0.2864,55201
1.7257,6.9027,0.40505,0.17315,0.69061,0.28623,55301
1.7241,6.896,0.40485,0.17298,0.68995,0.28606,55401
1.7224,6.8894,0.40465,0.17281,0.68928,0.28589,55501
1.7208,6.8828,0.40445,0.17265,0.68862,0.28572,55601
1.7191,6.8761,0.40425,0.17248,0.68796,0.28555,55701
1.7175,6.8696,0.40405,0.17232,0.6873,0.28539,55801
1.7158,6.863,0.40385,0.17215,0.68664,0.28522,55901
1.7142,6.8564,0.40366,0.17199,0.68598,0.28505,56001
1.7125,6.8499,0.40346,0.17182,0.68533,0.28489,56101
1.7109,6.8434,0.40326,0.17166,0.68468,0.28472,56201
1.7093,6.8369,0.40306,0.1715,0.68403,0.28456,56301
1.7077,6.8304,0.40287,0.17134,0.68338,0.28439,56401
1.706,6.8239,0.40267,0.17117,0.68273,0.28423,56501
1.7044,6.8175,0.40248,0.17101,0.68209,0.28406,56601
1.7028,6.811,0.40228,0.17085,0.68144,0.2839,56701
1.7012,6.8046,0.40209,0.17069,0.6808,0.28373,56801
1.6996,6.7982,0.40189,0.17053,0.68016,0.28357,56901
1.698,6.7918,0.4017,0.17037,0.67952,0.28341,57001
1.6964,6.7855,0.4015,0.17021,0.67889,0.28325,57101
1.6948,6.7791,0.40131,0.17005,0.67825,0.28308,57201
1.6933,6.7728,0.40112,0.16989,0.67762,0.28292,57301
1.6917,6.7665,0.40093,0.16973,0.67699,0.28276,57401
1.6901,6.7602,0.40074,0.16958,0.67636,0.2826,57501
1.6885,6.7539,0.40054,0.16942,0.67573,0.28244,57601
1.687,6.7477,0.40035,0.16926,0.67511,0.28228,57701
1.6854,6.7414,0.40016,0.16911,0.67448,0.28212,57801
1.6839,6.7352,0.39997,0.16895,0.67386,0.28196,57901
1.6823,6.729,0.39978,0.16879,0.67324,0.2818,58001
1.6808,6.7228,0.39959,0.16864,0.67262,0.28164,58101
1.6792,6.7166,0.39941,0.16848,0.672,0.28148,58201
1.6777,6.7105,0.39922,0.16833,0.67138,0.28133,58301
1.6761,6.7043,0.39903,0.16818,0.67077,0.28117,58401
1.6746,6.6982,0.39884,0.16802,0.67016,0.28101,58501
1.6731,6.6921,0.39866,0.16787,0.66954,0.28085,58601
1.6716,6.686,0.39847,0.16772,0.66894,0.2807,58701
1.67,6.6799,0.39828,0.16756,0.66833,0.28054,58801
1.6685,6.6739,0.3981,0.16741,0.66772,0.28039,58901
1.667,6.6678,0.39791,0.16726,0.66712,0.28023,59001
1.6655,6.6618,0.39773,0.16711,0.66651,0.28008,59101
1.664,6.6558,0.39754,0.16696,0.66591,0.27992,59201
1.6625,6.6498,0.39736,0.16681,0.66531,0.27977,59301
1.661,6.6438,0.39717,0.16666,0.66471,0.27961,59401
1.6595,6.6378,0.39699,0.16651,0.66412,0.27946,59501
1.658,6.6319,0.39681,0.16636,0.66352,0.2793,59601
1.6565,6.6259,0.39663,0.16621,0.66293,0.27915,59701
1.6551,6.62,0.39644,0.16606,0.66233,0.279,59801
1.6536,6.6141,0.39626,0.16591,0.66174,0.27885,59901
1.6521,6.6082,0.39608,0.16577,0.66115,0.27869,60001
1.6506,6.6023,0.3959,0.16562,0.66057,0.27854,60101
1.6492,6.5965,0.39572,0.16547,0.65998,0.27839,60201
1.6477,6.5906,0.39554,0.16532,0.6594,0.27824,60301
1.6463,6.5848,0.39536,0.16518,0.65881,0.27809,60401
1.6448,6.579,0.39518,0.16503,0.65823,0.27794,60501
1.6434,6.5732,0.395,0.16489,0.65765,0.27779,60601
1.6419,6.5674,0.39482,0.16474,0.65707,0.27764,60701
1.6405,6.5616,0.39464,0.1646,0.65649,0.27749,60801
1.639,6.5559,0.39447,0.16445,0.65592,0.27734,60901
1.6376,6.5501,0.39429,0.16431,0.65534,0.27719,61001
1.6362,6.5444,0.39411,0.16417,0.65477,0.27704,61101
1.6347,6.5387,0.39393,0.16402,0.6542,0.27689,61201
1.6333,6.533,0.39376,0.16388,0.65363,0.27675,61301
1.6319,6.5273,0.39358,0.16374,0.65306,0.2766,61401
1.6305,6.5217,0.39341,0.1636,0.65249,0.27645,61501
1.6291,6.516,0.39323,0.16345,0.65193,0.2763,61601
1.6277,6.5104,0.39306,0.16331,0.65136,0.27616,61701
1.6262,6.5047,0.39288,0.16317,0.6508,0.27601,61801
1.6248,6.4991,0.39271,0.16303,0.65024,0.27586,61901
1.6234,6.4935,0.39253,0.16289,0.64968,0.27572,62001
1.622,6.4879,0.39236,0.16275,0.64912,0.27557,62101
1.6207,6.4824,0.39219,0.16261,0.64856,0.27543,62201
1.6193,6.4768,0.39201,0.16247,0.64801,0.27528,62301
1.6179,6.4713,0.39184,0.16233,0.64745,0.27514,62401
1.6165,6.4658,0.39167,0.16219,0.6469,0.27499,62501
1.6151,6.4602,0.3915,0.16206,0.64635,0.27485,62601
1.6137,6.4547,0.39133,0.16192,0.6458,0.27471,62701
1.6124,6.4492,0.39115,0.16178,0.64525,0.27456,62801
1.611,6.4438,0.39098,0.16164,0.6447,0.27442,62901
1.6096,6.4383,0.39081,0.16151,0.64416,0.27428,63001
1.6083,6.4329,0.39064,0.16137,0.64361,0.27413,63101
1.6069,6.4274,0.39047,0.16123,0.64307,0.27399,63201
1.6056,6.422,0.3903,0.1611,0.64252,0.27385,63301
1.6042,6.4166,0.39013,0.16096,0.64198,0.27371,63401
1.6029,6.4112,0.38997,0.16083,0.64144,0.27357,63501
1.6015,6.4058,0.3898,0.16069,0.64091,0.27343,63601
1.6002,6.4005,0.38963,0.16056,0.64037,0.27329,63701
1.5988,6.3951,0.38946,0.16042,0.63983,0.27315,63801
1.5975,6.3898,0.3893,0.16029,0.6393,0.27301,63901
1.5962,6.3844,0.38913,0.16015,0.63877,0.27287,64001
1.5948,6.3791,0.38896,0.16002,0.63823,0.27273,64101
1.5935,6.3738,0.3888,0.15989,0.6377,0.27259,64201
1.5922,6.3685,0.38863,0.15976,0.63717,0.27245,64301
1.5909,6.3633,0.38846,0.15962,0.63665,0.27231,64401
1.5896,6.358,0.3883,0.15949,0.63612,0.27217,64501
1.5882,6.3527,0.38813,0.15936,0.63559,0.27203,64601
1.5869,6.3475,0.38797,0.15923,0.63507,0.27189,64701
1.5856,6.3423,0.3878,0.1591,0.63455,0.27176,64801
1.5843,6.3371,0.38764,0.15897,0.63403,0.27162,64901
1.583,6.3319,0.38748,0.15884,0.6335,0.27148,65001
1.5817,6.3267,0.38731,0.15871,0.63299,0.27135,65101
1.5804,6.3215,0.38715,0.15858,0.63247,0.27121,65201
1.5791,6.3163,0.38699,0.15845,0.63195,0.27107,65301
1.5779,6.3112,0.38683,0.15832,0.63144,0.27094,65401
1.5766,6.306,0.38666,0.15819,0.63092,0.2708,65501
1.5753,6.3009,0.3865,0.15806,0.63041,0.27067,65601
1.574,6.2958,0.38634,0.15793,0.6299,0.27053,65701
1.5727,6.2907,0.38618,0.1578,0.62939,0.2704,65801
1.5715,6.2856,0.38602,0.15768,0.62888,0.27026,65901
1.5702,6.2805,0.38586,0.15755,0.62837,0.27013,66001
1.5689,6.2754,0.3857,0.15742,0.62786,0.26999,66101
1.5677,6.2704,0.38554,0.15729,0.62735,0.26986,66201
1.5664,6.2653,0.38538,0.15717,0.62685,0.26973,66301
1.5651,6.2603,0.38522,0.15704,0.62635,0.26959,66401
1.5639,6.2553,0.38506,0.15692,0.62584,0.26946,66501
1.5626,6.2503,0.3849,0.15679,0.62534,0.26933,66601
1.5614,6.2453,0.38474,0.15667,0.62484,0.26919,66701
1.5601,6.2403,0.38459,0.15654,0.62434,0.26906,66801
1.5589,6.2353,0.38443,0.15642,0.62385,0.26893,66901
1.5576,6.2304,0.38427,0.15629,0.62335,0.2688,67001
1.5564,6.2254,0.38411,0.15617,0.62285,0.26867,67101
1.5552,6.2205,0.38396,0.15604,0.62236,0.26854,67201
1.5539,6.2155,0.3838,0.15592,0.62187,0.2684,67301
1.5527,6.2106,0.38364,0.1558,0.62138,0.26827,67401
1.5515,6.2057,0.38349,0.15567,0.62088,0.26814,67501
1.5503,6.2008,0.38333,0.15555,0.62039,0.26801,67601
1.549,6.1959,0.38318,0.15543,0.61991,0.26788,67701
1.5478,6.1911,0.38302,0.15531,0.61942,0.26775,67801
1.5466,6.1862,0.38287,0.15518,0.61893,0.26762,67901
1.5454,6.1813,0.38271,0.15506,0.61845,0.26749,68001
1.5442,6.1765,0.38256,0.15494,0.61796,0.26737,68101
1.543,6.1717,0.3824,0.15482,0.61748,0.26724,68201
1.5418,6.1669,0.38225,0.1547,0.617,0.26711,68301
1.5406,6.1621,0.3821,0.15458,0.61652,0.26698,68401
1.5394,6.1573,0.38194,0.15446,0.61604,0.26685,68501
1.5382,6.1525,0.38179,0.15434,0.61556,0.26672,68601
1.537,6.1477,0.38164,0.15422,0.61508,0.2666,68701
1.5358,6.1429,0.38149,0.1541,0.6146,0.26647,68801
1.5346,6.1382,0.38134,0.15398,0.61413,0.26634,68901
1.5334,6.1334,0.38118,0.15386,0.61365,0.26622,69001
1.5322,6.1287,0.38103,0.15374,0.61318,0.26609,69101
1.5311,6.124,0.38088,0.15362,0.61271,0.26596,69201
1.5299,6.1193,0.38073,0.15351,0.61224,0.26584,69301
1.5287,6.1146,0.38058,0.15339,0.61177,0.26571,69401
1.5275,6.1099,0.38043,0.15327,0.6113,0.26559,69501
1.5264,6.1052,0.38028,0.15315,0.61083,0.26546,69601
1.5252,6.1005,0.38013,0.15304,0.61036,0.26534,69701
1.524,6.0959,0.37998,0.15292,0.6099,0.26521,69801
1.5229,6.0912,0.37983,0.1528,0.60943,0.26509,69901
1.5217,6.0866,0.37968,0.15269,0.60897,0.26496,70001
1.5205,6.082,0.37953,0.15257,0.60851,0.26484,70101
1.5194,6.0774,0.37939,0.15246,0.60804,0.26471,70201
1.5182,6.0727,0.37924,0.15234,0.60758,0.26459,70301
1.5171,6.0682,0.37909,0.15222,0.60712,0.26447,70401
1.5159,6.0636,0.37894,0.15211,0.60666,0.26434,70501
1.5148,6.059,0.3788,0.15199,0.60621,0.26422,70601
1.5137,6.0544,0.37865,0.15188,0.60575,0.2641,70701
1.5125,6.0499,0.3785,0.15177,0.60529,0.26397,70801
1.5114,6.0453,0.37836,0.15165,0.60484,0.26385,70901
1.5103,6.0408,0.37821,0.15154,0.60438,0.26373,71001
1.5091,6.0363,0.37806,0.15142,0.60393,0.26361,71101
1.508,6.0317,0.37792,0.15131,0.60348,0.26349,71201
1.5069,6.0272,0.37777,0.1512,0.60303,0.26336,71301
1.5057,6.0227,0.37763,0.15109,0.60258,0.26324,71401
1.5046,6.0182,0.37748,0.15097,0.60213,0.26312,71501
1.5035,6.0138,0.37734,0.15086,0.60168,0.263,71601
1.5024,6.0093,0.37719,0.15075,0.60124,0.26288,71701
1.5013,6.0048,0.37705,0.15064,0.60079,0.26276,71801
1.5002,6.0004,0.37691,0.15053,0.60034,0.26264,71901
1.499,5.996,0.37676,0.15041,0.5999,0.26252,72001
1.4979,5.9915,0.37662,0.1503,0.59946,0.2624,72101
1.4968,5.9871,0.37648,0.15019,0.59901,0.26228,72201
1.4957,5.9827,0.37633,0.15008,0.59857,0.26216,72301
1.4946,5.9783,0.37619,0.14997,0.59813,0.26204,72401
1.4935,5.9739,0.37605,0.14986,0.59769,0.26192,72501
1.4924,5.9695,0.37591,0.14975,0.59726,0.26181,72601
1.4913,5.9651,0.37577,0.14964,0.59682,0.26169,72701
1.4903,5.9608,0.37562,0.14953,0.59638,0.26157,72801
1.4892,5.9564,0.37548,0.14942,0.59595,0.26145,72901
1.4881,5.9521,0.37534,0.14931,0.59551,0.26133,73001
1.487,5.9477,0.3752,0.14921,0.59508,0.26122,73101
1.4859,5.9434,0.37506,0.1491,0.59464,0.2611,73201
1.4848,5.9391,0.37492,0.14899,0.59421,0.26098,73301
1.4838,5.9348,0.37478,0.14888,0.59378,0.26086,73401
1.4827,5.9305,0.37464,0.14877,0.59335,0.26075,73501
1.4816,5.9262,0.3745,0.14867,0.59292,0.26063,73601
1.4805,5.9219,0.37436,0.14856,0.59249,0.26052,73701
1.4795,5.9177,0.37422,0.14845,0.59207,0.2604,73801
1.4784,5.9134,0.37408,0.14834,0.59164,0.26028,73901
1.4773,5.9091,0.37395,0.14824,0.59121,0.26017,74001
1.4763,5.9049,0.37381,0.14813,0.59079,0.26005,74101
1.4752,5.9006,0.37367,0.14802,0.59037,0.25994,74201
1.4742,5.8964,0.37353,0.14792,0.58994,0.25982,74301
1.4731,5.8922,0.37339,0.14781,0.58952,0.25971,74401
1.4721,5.888,0.37326,0.14771,0.5891,0.25959,74501
1.471,5.8838,0.37312,0.1476,0.58868,0.25948,74601
1.47,5.8796,0.37298,0.1475,0.58826,0.25936,74701
1.4689,5.8754,0.37285,0.14739,0.58784,0.25925,74801
1.4679,5.8712,0.37271,0.14729,0.58742,0.25914,74901
1.4668,5.8671,0.37257,0.14718,0.58701,0.25902,75001
1.4658,5.8629,0.37244,0.14708,0.58659,0.25891,75101
1.4647,5.8588,0.3723,0.14697,0.58617,0.25879,75201
1.4637,5.8546,0.37217,0.14687,0.58576,0.25868,75301
1.4627,5.8505,0.37203,0.14677,0.58535,0.25857,75401
1.4616,5.8464,0.3719,0.14666,0.58493,0.25846,75501
1.4606,5.8422,0.37176,0.14656,0.58452,0.25834,75601
1.4596,5.8381,0.37163,0.14646,0.58411,0.25823,75701
1.4586,5.834,0.37149,0.14635,0.5837,0.25812,75801
1.4575,5.8299,0.37136,0.14625,0.58329,0.25801,75901
1.4565,5.8259,0.37122,0.14615,0.58288,0.2579,76001
1.4555,5.8218,0.37109,0.14605,0.58248,0.25778,76101
1.4545,5.8177,0.37096,0.14595,0.58207,0.25767,76201
1.4535,5.8137,0.37082,0.14584,0.58166,0.25756,76301
1.4525,5.8096,0.37069,0.14574,0.58126,0.25745,76401
1.4514,5.8056,0.37056,0.14564,0.58085,0.25734,76501
1.4504,5.8015,0.37042,0.14554,0.58045,0.25723,76601
1.4494,5.7975,0.37029,0.14544,0.58005,0.25712,76701
1.4484,5.7935,0.37016,0.14534,0.57965,0.25701,76801
1.4474,5.7895,0.37003,0.14524,0.57925,0.2569,76901
1.4464,5.7855,0.3699,0.14514,0.57884,0.25679,77001
1.4454,5.7815,0.36977,0.14504,0.57845,0.25668,77101
1.4444,5.7775,0.36963,0.14494,0.57805,0.25657,77201
1.4434,5.7735,0.3695,0.14484,0.57765,0.25646,77301
1.4424,5.7696,0.36937,0.14474,0.57725,0.25635,77401
1.4415,5.7656,0.36924,0.14464,0.57686,0.25624,77501
1.4405,5.7617,0.36911,0.14454,0.57646,0.25613,77601
1.4395,5.7577,0.36898,0.14444,0.57607,0.25603,77701
1.4385,5.7538,0.36885,0.14434,0.57567,0.25592,77801
1.4375,5.7498,0.36872,0.14424,0.57528,0.25581,77901
1.4365,5.7459,0.36859,0.14415,0.57489,0.2557,78001
1.4356,5.742,0.36846,0.14405,0.57449,0.25559,78101
1.4346,5.7381,0.36833,0.14395,0.5741,0.25549,78201
1.4336,5.7342,0.3682,0.14385,0.57371,0.25538,78301
1.4326,5.7303,0.36808,0.14375,0.57332,0.25527,78401
1.4317,5.7264,0.36795,0.14366,0.57294,0.25516,78501
1.4307,5.7226,0.36782,0.14356,0.57255,0.25506,78601
1.4297,5.7187,0.36769,0.14346,0.57216,0.25495,78701
1.4288,5.7148,0.36756,0.14337,0.57178,0.25484,78801
1.4278,5.711,0.36744,0.14327,0.57139,0.25474,78901
1.4268,5.7071,0.36731,0.14317,0.57101,0.25463,79001
1.4259,5.7033,0.36718,0.14308,0.57062,0.25452,79101
1.4249,5.6995,0.36705,0.14298,0.57024,0.25442,79201
1.424,5.6956,0.36693,0.14288,0.56986,0.25431,79301
1.423,5.6918,0.3668,0.14279,0.56947,0.25421,79401
1.4221,5.688,0.36667,0.14269,0.56909,0.2541,79501
1.4211,5.6842,0.36655,0.1426,0.56871,0.254,79601
1.4202,5.6804,0.36642,0.1425,0.56833,0.25389,79701
1.4192,5.6766,0.3663,0.14241,0.56795,0.25379,79801
1.4183,5.6729,0.36617,0.14231,0.56758,0.25368,79901
1.4173,5.6691,0.36605,0.14222,0.5672,0.25358,80001
1.4164,5.6653,0.36592,0.14212,0.56682,0.25347,80101
1.4154,5.6616,0.3658,0.14203,0.56645,0.25337,80201
1.4145,5.6578,0.36567,0.14194,0.56607,0.25327,80301
1.4136,5.6541,0.36555,0.14184,0.5657,0.25316,80401
1.4126,5.6504,0.36542,0.14175,0.56532,0.25306,80501
1.4117,5.6466,0.3653,0.14166,0.56495,0.25295,80601
1.4108,5.6429,0.36517,0.14156,0.56458,0.25285,80701
1.4098,5.6392,0.36505,0.14147,0.56421,0.25275,80801
1.4089,5.6355,0.36493,0.14138,0.56384,0.25264,80901
1.408,5.6318,0.3648,0.14128,0.56347,0.25254,81001
1.4071,5.6281,0.36468,0.14119,0.5631,0.25244,81101
1.4062,5.6244,0.36456,0.1411,0.56273,0.25234,81201
1.4052,5.6207,0.36443,0.14101,0.56236,0.25223,81301
1.4043,5.6171,0.36431,0.14091,0.56199,0.25213,81401
1.4034,5.6134,0.36419,0.14082,0.56163,0.25203,81501
1.4025,5.6097,0.36407,0.14073,0.56126,0.25193,81601
1.4016,5.6061,0.36394,0.14064,0.5609,0.25183,81701
1.4007,5.6024,0.36382,0.14055,0.56053,0.25173,81801
1.3998,5.5988,0.3637,0.14046,0.56017,0.25162,81901
1.3988,5.5952,0.36358,0.14037,0.55981,0.25152,82001
1.3979,5.5916,0.36346,0.14027,0.55944,0.25142,82101
1.397,5.5879,0.36334,0.14018,0.55908,0.25132,82201
1.3961,5.5843,0.36322,0.14009,0.55872,0.25122,82301
1.3952,5.5807,0.3631,0.14,0.55836,0.25112,82401
1.3943,5.5771,0.36297,0.13991,0.558,0.25102,82501
1.3934,5.5736,0.36285,0.13982,0.55764,0.25092,82601
1.3925,5.57,0.36273,0.13973,0.55728,0.25082,82701
1.3916,5.5664,0.36261,0.13964,0.55692,0.25072,82801
1.3908,5.5628,0.36249,0.13955,0.55657,0.25062,82901
1.3899,5.5593,0.36238,0.13946,0.55621,0.25052,83001
1.389,5.5557,0.36226,0.13938,0.55586,0.25042,83101
1.3881,5.5522,0.36214,0.13929,0.5555,0.25032,83201
1.3872,5.5486,0.36202,0.1392,0.55515,0.25022,83301
1.3863,5.5451,0.3619,0.13911,0.55479,0.25012,83401
1.3854,5.5416,0.36178,0.13902,0.55444,0.25002,83501
1.3846,5.538,0.36166,0.13893,0.55409,0.24993,83601
1.3837,5.5345,0.36154,0.13884,0.55374,0.24983,83701
1.3828,5.531,0.36142,0.13876,0.55338,0.24973,83801
1.3819,5.5275,0.36131,0.13867,0.55303,0.24963,83901
1.3811,5.524,0.36119,0.13858,0.55268,0.24953,84001
1.3802,5.5205,0.36107,0.13849,0.55234,0.24943,84101
1.3793,5.517,0.36095,0.13841,0.55199,0.24934,84201
1.3784,5.5136,0.36084,0.13832,0.55164,0.24924,84301
1.3776,5.5101,0.36072,0.13823,0.55129,0.24914,84401
1.3767,5.5066,0.3606,0.13814,0.55094,0.24904,84501
1.3758,5.5032,0.36049,0.13806,0.5506,0.24895,84601
1.375,5.4997,0.36037,0.13797,0.55025,0.24885,84701
1.3741,5.4963,0.36025,0.13789,0.54991,0.24875,84801
1.3733,5.4928,0.36014,0.1378,0.54956,0.24866,84901
1.3724,5.4894,0.36002,0.13771,0.54922,0.24856,85001
1.3715,5.486,0.35991,0.13763,0.54888,0.24846,85101
1.3707,5.4825,0.35979,0.13754,0.54854,0.24837,85201
1.3698,5.4791,0.35967,0.13746,0.54819,0.24827,85301
1.369,5.4757,0.35956,0.13737,0.54785,0.24818,85401
1.3681,5.4723,0.35944,0.13728,0.54751,0.24808,85501
1.3673,5.4689,0.35933,0.1372,0.54717,0.24798,85601
1.3664,5.4655,0.35921,0.13711,0.54683,0.24789,85701
1.3656,5.4622,0.3591,0.13703,0.5465,0.24779,85801
1.3647,5.4588,0.35899,0.13695,0.54616,0.2477,85901
1.3639,5.4554,0.35887,0.13686,0.54582,0.2476,86001
1.3631,5.452,0.35876,0.13678,0.54548,0.24751,86101
1.3622,5.4487,0.35864,0.13669,0.54515,0.24741,86201
1.3614,5.4453,0.35853,0.13661,0.54481,0.24732,86301
1.3605,5.442,0.35842,0.13652,0.54448,0.24722,86401
1.3597,5.4386,0.3583,0.13644,0.54414,0.24713,86501
1.3589,5.4353,0.35819,0.13636,0.54381,0.24704,86601
1.358,5.432,0.35808,0.13627,0.54348,0.24694,86701
1.3572,5.4286,0.35796,0.13619,0.54314,0.24685,86801
1.3564,5.4253,0.35785,0.13611,0.54281,0.24675,86901
1.3556,5.422,0.35774,0.13602,0.54248,0.24666,87001
1.3547,5.4187,0.35762,0.13594,0.54215,0.24657,87101
1.3539,5.4154,0.35751,0.13586,0.54182,0.24647,87201
1.3531,5.4121,0.3574,0.13578,0.54149,0.24638,87301
1.3523,5.4088,0.35729,0.13569,0.54116,0.24629,87401
1.3514,5.4056,0.35718,0.13561,0.54083,0.24619,87501
1.3506,5.4023,0.35707,0.13553,0.54051,0.2461,87601
1.3498,5.399,0.35695,0.13545,0.54018,0.24601,87701
1.349,5.3957,0.35684,0.13536,0.53985,0.24592,87801
1.3482,5.3925,0.35673,0.13528,0.53953,0.24582,87901
1.3474,5.3892,0.35662,0.1352,0.5392,0.24573,88001
1.3465,5.386,0.35651,0.13512,0.53888,0.24564,88101
1.3457,5.3827,0.3564,0.13504,0.53855,0.24555,88201
1.3449,5.3795,0.35629,0.13496,0.53823,0.24546,88301
1.3441,5.3763,0.35618,0.13488,0.5379,0.24536,88401
1.3433,5.373,0.35607,0.1348,0.53758,0.24527,88501
1.3425,5.3698,0.35596,0.13471,0.53726,0.24518,88601
1.3417,5.3666,0.35585,0.13463,0.53694,0.24509,88701
1.3409,5.3634,0.35574,0.13455,0.53662,0.245,88801
1.3401,5.3602,0.35563,0.13447,0.5363,0.24491,88901
1.3393,5.357,0.35552,0.13439,0.53598,0.24482,89001
1.3385,5.3538,0.35541,0.13431,0.53566,0.24473,89101
1.3377,5.3506,0.3553,0.13423,0.53534,0.24464,89201
1.3369,5.3474,0.35519,0.13415,0.53502,0.24454,89301
1.3361,5.3443,0.35508,0.13407,0.5347,0.24445,89401
1.3353,5.3411,0.35498,0.13399,0.53439,0.24436,89501
1.3345,5.3379,0.35487,0.13392,0.53407,0.24427,89601
1.3337,5.3348,0.35476,0.13384,0.53375,0.24418,89701
1.333,5.3316,0.35465,0.13376,0.53344,0.24409,89801
1.3322,5.3285,0.35454,0.13368,0.53312,0.244,89901
1.3314,5.3253,0.35443,0.1336,0.53281,0.24392,90001
1.3306,5.3222,0.35433,0.13352,0.53249,0.24383,90101
1.3298,5.3191,0.35422,0.13344,0.53218,0.24374,90201
1.329,5.3159,0.35411,0.13336,0.53187,0.24365,90301
1.3283,5.3128,0.35401,0.13329,0.53156,0.24356,90401
1.3275,5.3097,0.3539,0.13321,0.53124,0.24347,90501
1.3267,5.3066,0.35379,0.13313,0.53093,0.24338,90601
1.3259,5.3035,0.35368,0.13305,0.53062,0.24329,90701
1.3251,5.3004,0.35358,0.13297,0.53031,0.2432,90801
1.3244,5.2973,0.35347,0.1329,0.53,0.24311,90901
1.3236,5.2942,0.35337,0.13282,0.52969,0.24303,91001
1.3228,5.2911,0.35326,0.13274,0.52939,0.24294,91101
1.3221,5.288,0.35315,0.13266,0.52908,0.24285,91201
1.3213,5.285,0.35305,0.13259,0.52877,0.24276,91301
1.3205,5.2819,0.35294,0.13251,0.52846,0.24267,91401
1.3198,5.2788,0.35284,0.13243,0.52816,0.24259,91501
1.319,5.2758,0.35273,0.13236,0.52785,0.2425,91601
1.3182,5.2727,0.35263,0.13228,0.52754,0.24241,91701
1.3175,5.2697,0.35252,0.1322,0.52724,0.24232,91801
1.3167,5.2666,0.35242,0.13213,0.52694,0.24224,91901
1.3159,5.2636,0.35231,0.13205,0.52663,0.24215,92001
1.3152,5.2606,0.35221,0.13198,0.52633,0.24206,92101
1.3144,5.2575,0.3521,0.1319,0.52603,0.24198,92201
1.3137,5.2545,0.352,0.13182,0.52572,0.24189,92301
1.3129,5.2515,0.35189,0.13175,0.52542,0.2418,92401
1.3122,5.2485,0.35179,0.13167,0.52512,0.24172,92501
1.3114,5.2455,0.35168,0.1316,0.52482,0.24163,92601
1.3107,5.2425,0.35158,0.13152,0.52452,0.24154,92701
1.3099,5.2395,0.35148,0.13145,0.52422,0.24146,92801
1.3092,5.2365,0.35137,0.13137,0.52392,0.24137,92901
1.3084,5.2335,0.35127,0.1313,0.52362,0.24129,93001
1.3077,5.2305,0.35117,0.13122,0.52332,0.2412,93101
1.3069,5.2275,0.35106,0.13115,0.52302,0.24112,93201
1.3062,5.2246,0.35096,0.13107,0.52273,0.24103,93301
1.3054,5.2216,0.35086,0.131,0.52243,0.24094,93401
1.3047,5.2186,0.35076,0.13092,0.52213,0.24086,93501
1.304,5.2157,0.35065,0.13085,0.52184,0.24077,93601
1.3032,5.2127,0.35055,0.13078,0.52154,0.24069,93701
1.3025,5.2098,0.35045,0.1307,0.52125,0.2406,93801
1.3018,5.2068,0.35035,0.13063,0.52095,0.24052,93901
1.301,5.2039,0.35024,0.13055,0.52066,0.24043,94001
1.3003,5.201,0.35014,0.13048,0.52037,0.24035,94101
1.2996,5.198,0.35004,0.13041,0.52007,0.24027,94201
1.2988,5.1951,0.34994,0.13033,0.51978,0.24018,94301
1.2981,5.1922,0.34984,0.13026,0.51949,0.2401,94401
1.2974,5.1893,0.34974,0.13019,0.5192,0.24001,94501
1.2966,5.1864,0.34964,0.13011,0.51891,0.23993,94601
1.2959,5.1835,0.34953,0.13004,0.51862,0.23985,94701
1.2952,5.1806,0.34943,0.12997,0.51833,0.23976,94801
1.2945,5.1777,0.34933,0.1299,0.51804,0.23968,94901
1.2937,5.1748,0.34923,0.12982,0.51775,0.23959,95001
1.293,5.1719,0.34913,0.12975,0.51746,0.23951,95101
1.2923,5.169,0.34903,0.12968,0.51717,0.23943,95201
1.2916,5.1661,0.34893,0.12961,0.51688,0.23934,95301
1.2909,5.1633,0.34883,0.12954,0.51659,0.23926,95401
1.2901,5.1604,0.34873,0.12946,0.51631,0.23918,95501
1.2894,5.1575,0.34863,0.12939,0.51602,0.2391,95601
1.2887,5.1547,0.34853,0.12932,0.51574,0.23901,95701
1.288,5.1518,0.34843,0.12925,0.51545,0.23893,95801
1.2873,5.149,0.34833,0.12918,0.51516,0.23885,95901
1.2866,5.1461,0.34823,0.12911,0.51488,0.23877,96001
1.2859,5.1433,0.34813,0.12903,0.5146,0.23868,96101
1.2852,5.1405,0.34804,0.12896,0.51431,0.2386,96201
1.2845,5.1376,0.34794,0.12889,0.51403,0.23852,96301
1.2837,5.1348,0.34784,0.12882,0.51375,0.23844,96401
1.283,5.132,0.34774,0.12875,0.51346,0.23836,96501
1.2823,5.1292,0.34764,0.12868,0.51318,0.23827,96601
1.2816,5.1264,0.34754,0.12861,0.5129,0.23819,96701
1.2809,5.1236,0.34744,0.12854,0.51262,0.23811,96801
1.2802,5.1207,0.34735,0.12847,0.51234,0.23803,96901
1.2795,5.1179,0.34725,0.1284,0.51206,0.23795,97001
1.2788,5.1152,0.34715,0.12833,0.51178,0.23787,97101
1.2781,5.1124,0.34705,0.12826,0.5115,0.23779,97201
1.2774,5.1096,0.34696,0.12819,0.51122,0.23771,97301
1.2767,5.1068,0.34686,0.12812,0.51094,0.23763,97401
1.2761,5.104,0.34676,0.12805,0.51067,0.23754,97501
1.2754,5.1012,0.34666,0.12798,0.51039,0.23746,97601
1.2747,5.0985,0.34657,0.12791,0.51011,0.23738,97701
1.274,5.0957,0.34647,0.12784,0.50984,0.2373,97801
1.2733,5.093,0.34637,0.12777,0.50956,0.23722,97901
1.2726,5.0902,0.34628,0.1277,0.50928,0.23714,98001
1.2719,5.0875,0.34618,0.12763,0.50901,0.23706,98101
1.2712,5.0847,0.34608,0.12757,0.50873,0.23698,98201
1.2705,5.082,0.34599,0.1275,0.50846,0.2369,98301
1.2699,5.0792,0.34589,0.12743,0.50819,0.23682,98401
1.2692,5.0765,0.34579,0.12736,0.50791,0.23674,98501
1.2685,5.0738,0.3457,0.12729,0.50764,0.23666,98601
1.2678,5.071,0.3456,0.12722,0.50737,0.23658,98701
1.2671,5.0683,0.34551,0.12715,0.5071,0.23651,98801
1.2664,5.0656,0.34541,0.12709,0.50682,0.23643,98901
1.2658,5.0629,0.34532,0.12702,0.50655,0.23635,99001
1.2651,5.0602,0.34522,0.12695,0.50628,0.23627,99101
1.2644,5.0575,0.34513,0.12688,0.50601,0.23619,99201
1.2637,5.0548,0.34503,0.12682,0.50574,0.23611,99301
1.2631,5.0521,0.34494,0.12675,0.50547,0.23603,99401
1.2624,5.0494,0.34484,0.12668,0.5052,0.23595,99501
1.2617,5.0467,0.34475,0.12661,0.50493,0.23587,99601
1.2611,5.044,0.34465,0.12655,0.50466,0.2358,99701
1.2604,5.0414,0.34456,0.12648,0.5044,0.23572,99801
1.2597,5.0387,0.34446,0.12641,0.50413,0.23564,99901
1.259,5.036,0.34437,0.12634,0.50386,0.23556,1e+05
1.2584,5.0333,0.34427,0.12628,0.5036,0.23548,1.001e+05
1.2577,5.0307,0.34418,0.12621,0.50333,0.23541,1.002e+05
1.257,5.028,0.34409,0.12614,0.50306,0.23533,1.003e+05
1.2564,5.0254,0.34399,0.12608,0.5028,0.23525,1.004e+05
1.2557,5.0227,0.3439,0.12601,0.50253,0.23517,1.005e+05
1.2551,5.0201,0.34381,0.12594,0.50227,0.2351,1.006e+05
1.2544,5.0174,0.34371,0.12588,0.502,0.23502,1.007e+05
1.2537,5.0148,0.34362,0.12581,0.50174,0.23494,1.008e+05
1.2531,5.0122,0.34353,0.12575,0.50148,0.23486,1.009e+05
1.2524,5.0095,0.34343,0.12568,0.50121,0.23479,1.01e+05
1.2518,5.0069,0.34334,0.12561,0.50095,0.23471,1.011e+05
1.2511,5.0043,0.34325,0.12555,0.50069,0.23463,1.012e+05
1.2505,5.0017,0.34316,0.12548,0.50043,0.23456,1.013e+05
1.2498,4.9991,0.34306,0.12542,0.50017,0.23448,1.014e+05
1.2492,4.9964,0.34297,0.12535,0.4999,0.2344,1.015e+05
1.2485,4.9938,0.34288,0.12529,0.49964,0.23433,1.016e+05
1.2479,4.9912,0.34279,0.12522,0.49938,0.23425,1.017e+05
1.2472,4.9886,0.34269,0.12516,0.49912,0.23417,1.018e+05
1.2466,4.986,0.3426,0.12509,0.49886,0.2341,1.019e+05
1.2459,4.9835,0.34251,0.12503,0.49861,0.23402,1.02e+05
1.2453,4.9809,0.34242,0.12496,0.49835,0.23395,1.021e+05
1.2446,4.9783,0.34233,0.1249,0.49809,0.23387,1.022e+05
1.244,4.9757,0.34224,0.12483,0.49783,0.23379,1.023e+05
1.2433,4.9731,0.34214,0.12477,0.49757,0.23372,1.024e+05
1.2427,4.9706,0.34205,0.1247,0.49732,0.23364,1.025e+05
1.242,4.968,0.34196,0.12464,0.49706,0.23357,1.026e+05
1.2414,4.9654,0.34187,0.12457,0.4968,0.23349,1.027e+05
1.2408,4.9629,0.34178,0.12451,0.49655,0.23342,1.028e+05
1.2401,4.9603,0.34169,0.12445,0.49629,0.23334,1.029e+05
1.2395,4.9578,0.3416,0.12438,0.49604,0.23327,1.03e+05
1.2389,4.9552,0.34151,0.12432,0.49578,0.23319,1.031e+05
1.2382,4.9527,0.34142,0.12426,0.49553,0.23312,1.032e+05
1.2376,4.9501,0.34133,0.12419,0.49527,0.23304,1.033e+05
1.2369,4.9476,0.34124,0.12413,0.49502,0.23297,1.034e+05
1.2363,4.9451,0.34115,0.12406,0.49477,0.23289,1.035e+05
1.2357,4.9426,0.34106,0.124,0.49451,0.23282,1.036e+05
1.2351,4.94,0.34097,0.12394,0.49426,0.23274,1.037e+05
1.2344,4.9375,0.34088,0.12387,0.49401,0.23267,1.038e+05
1.2338,4.935,0.34079,0.12381,0.49376,0.23259,1.039e+05
1.2332,4.9325,0.3407,0.12375,0.4935,0.23252,1.04e+05
1.2325,4.93,0.34061,0.12369,0.49325,0.23245,1.041e+05
1.2319,4.9275,0.34052,0.12362,0.493,0.23237,1.042e+05
1.2313,4.925,0.34043,0.12356,0.49275,0.2323,1.043e+05
1.2307,4.9225,0.34034,0.1235,0.4925,0.23222,1.044e+05
1.23,4.92,0.34025,0.12343,0.49225,0.23215,1.045e+05
1.2294,4.9175,0.34016,0.12337,0.492,0.23208,1.046e+05
1.2288,4.915,0.34007,0.12331,0.49176,0.232,1.047e+05
1.2282,4.9125,0.33998,0.12325,0.49151,0.23193,1.048e+05
1.2275,4.91,0.3399,0.12319,0.49126,0.23186,1.049e+05
1.2269,4.9076,0.33981,0.12312,0.49101,0.23178,1.05e+05
1.2263,4.9051,0.33972,0.12306,0.49076,0.23171,1.051e+05
1.2257,4.9026,0.33963,0.123,0.49052,0.23164,1.052e+05
1.2251,4.9001,0.33954,0.12294,0.49027,0.23156,1.053e+05
1.2245,4.8977,0.33945,0.12288,0.49002,0.23149,1.054e+05
1.2238,4.8952,0.33937,0.12281,0.48978,0.23142,1.055e+05
1.2232,4.8928,0.33928,0.12275,0.48953,0.23135,1.056e+05
1.2226,4.8903,0.33919,0.12269,0.48929,0.23127,1.057e+05
1.222,4.8879,0.3391,0.12263,0.48904,0.2312,1.058e+05
1.2214,4.8854,0.33902,0.12257,0.4888,0.23113,1.059e+05
1.2208,4.883,0.33893,0.12251,0.48855,0.23106,1.06e+05
1.2202,4.8806,0.33884,0.12245,0.48831,0.23098,1.061e+05
1.2196,4.8781,0.33875,0.12239,0.48807,0.23091,1.062e+05
1.219,4.8757,0.33867,0.12232,0.48782,0.23084,1.063e+05
1.2184,4.8733,0.33858,0.12226,0.48758,0.23077,1.064e+05
1.2178,4.8708,0.33849,0.1222,0.48734,0.2307,1.065e+05
1.2171,4.8684,0.33841,0.12214,0.4871,0.23062,1.066e+05
1.2165,4.866,0.33832,0.12208,0.48685,0.23055,1.067e+05
1.2159,4.8636,0.33823,0.12202,0.48661,0.23048,1.068e+05
1.2153,4.8612,0.33815,0.12196,0.48637,0.23041,1.069e+05
1.2147,4.8588,0.33806,0.1219,0.48613,0.23034,1.07e+05
1.2141,4.8564,0.33797,0.12184,0.48589,0.23027,1.071e+05
1.2135,4.854,0.33789,0.12178,0.48565,0.23019,1.072e+05
1.2129,4.8516,0.3378,0.12172,0.48541,0.23012,1.073e+05
1.2123,4.8492,0.33772,0.12166,0.48517,0.23005,1.074e+05
1.2117,4.8468,0.33763,0.1216,0.48493,0.22998,1.075e+05
1.2111,4.8444,0.33754,0.12154,0.4847,0.22991,1.076e+05
1.2106,4.842,0.33746,0.12148,0.48446,0.22984,1.077e+05
1.21,4.8397,0.33737,0.12142,0.48422,0.22977,1.078e+05
1.2094,4.8373,0.33729,0.12136,0.48398,0.2297,1.079e+05
1.2088,4.8349,0.3372,0.1213,0.48374,0.22963,1.08e+05
1.2082,4.8326,0.33712,0.12124,0.48351,0.22956,1.081e+05
1.2076,4.8302,0.33703,0.12118,0.48327,0.22949,1.082e+05
1.207,4.8278,0.33695,0.12112,0.48303,0.22942,1.083e+05
1.2064,4.8255,0.33686,0.12107,0.4828,0.22935,1.084e+05
1.2058,4.8231,0.33678,0.12101,0.48256,0.22928,1.085e+05
1.2052,4.8208,0.33669,0.12095,0.48233,0.22921,1.086e+05
1.2046,4.8184,0.33661,0.12089,0.48209,0.22914,1.087e+05
1.2041,4.8161,0.33652,0.12083,0.48186,0.22907,1.088e+05
1.2035,4.8137,0.33644,0.12077,0.48163,0.229,1.089e+05
1.2029,4.8114,0.33635,0.12071,0.48139,0.22893,1.09e+05
1.2023,4.8091,0.33627,0.12065,0.48116,0.22886,1.091e+05
1.2017,4.8067,0.33619,0.1206,0.48092,0.22879,1.092e+05
1.2011,4.8044,0.3361,0.12054,0.48069,0.22872,1.093e+05
1.2006,4.8021,0.33602,0.12048,0.48046,0.22865,1.094e+05
1.2,4.7998,0.33593,0.12042,0.48023,0.22858,1.095e+05
1.1994,4.7974,0.33585,0.12036,0.48,0.22851,1.096e+05
1.1988,4.7951,0.33577,0.1203,0.47976,0.22844,1.097e+05
1.1982,4.7928,0.33568,0.12025,0.47953,0.22837,1.098e+05
1.1977,4.7905,0.3356,0.12019,0.4793,0.2283,1.099e+05
1.1971,4.7882,0.33552,0.12013,0.47907,0.22823,1.1e+05
1.1965,4.7859,0.33543,0.12007,0.47884,0.22816,1.101e+05
1.1959,4.7836,0.33535,0.12002,0.47861,0.2281,1.102e+05
1.1954,4.7813,0.33527,0.11996,0.47838,0.22803,1.103e+05
1.1948,4.779,0.33518,0.1199,0.47815,0.22796,1.104e+05
1.1942,4.7767,0.3351,0.11984,0.47792,0.22789,1.105e+05
1.1937,4.7744,0.33502,0.11979,0.47769,0.22782,1.106e+05
1.1931,4.7722,0.33493,0.11973,0.47747,0.22775,1.107e+05
1.1925,4.7699,0.33485,0.11967,0.47724,0.22768,1.108e+05
1.1919,4.7676,0.33477,0.11961,0.47701,0.22762,1.109e+05
1.1914,4.7653,0.33469,0.11956,0.47678,0.22755,1.11e+05
1.1908,4.7631,0.3346,0.1195,0.47656,0.22748,1.111e+05
1.1902,4.7608,0.33452,0.11944,0.47633,0.22741,1.112e+05
1.1897,4.7585,0.33444,0.11939,0.4761,0.22734,1.113e+05
1.1891,4.7563,0.33436,0.11933,0.47588,0.22728,1.114e+05
1.1885,4.754,0.33428,0.11927,0.47565,0.22721,1.115e+05
1.188,4.7518,0.33419,0.11922,0.47543,0.22714,1.116e+05
1.1874,4.7495,0.33411,0.11916,0.4752,0.22707,1.117e+05
1.1869,4.7473,0.33403,0.1191,0.47498,0.22701,1.118e+05
1.1863,4.745,0.33395,0.11905,0.47475,0.22694,1.119e+05
1.1857,4.7428,0.33387,0.11899,0.47453,0.22687,1.12e+05
1.1852,4.7405,0.33379,0.11894,0.4743,0.2268,1.121e+05
1.1846,4.7383,0.33371,0.11888,0.47408,0.22674,1.122e+05
1.1841,4.7361,0.33362,0.11882,0.47386,0.22667,1.123e+05
1.1835,4.7339,0.33354,0.11877,0.47363,0.2266,1.124e+05
1.1829,4.7316,0.33346,0.11871,0.47341,0.22654,1.125e+05
1.1824,4.7294,0.33338,0.11866,0.47319,0.22647,1.126e+05
1.1818,4.7272,0.3333,0.1186,0.47297,0.2264,1.127e+05
1.1813,4.725,0.33322,0.11854,0.47274,0.22634,1.128e+05
1.1807,4.7228,0.33314,0.11849,0.47252,0.22627,1.129e+05
1.1802,4.7205,0.33306,0.11843,0.4723,0.2262,1.13e+05
1.1796,4.7183,0.33298,0.11838,0.47208,0.22614,1.131e+05
1.1791,4.7161,0.3329,0.11832,0.47186,0.22607,1.132e+05
1.1785,4.7139,0.33282,0.11827,0.47164,0.226,1.133e+05
1.178,4.7117,0.33274,0.11821,0.47142,0.22594,1.134e+05
1.1774,4.7095,0.33266,0.11816,0.4712,0.22587,1.135e+05
1.1769,4.7073,0.33258,0.1181,0.47098,0.22581,1.136e+05
1.1763,4.7052,0.3325,0.11805,0.47076,0.22574,1.137e+05
1.1758,4.703,0.33242,0.11799,0.47054,0.22567,1.138e+05
1.1752,4.7008,0.33234,0.11794,0.47032,0.22561,1.139e+05
1.1747,4.6986,0.33226,0.11788,0.47011,0.22554,1.14e+05
1.1741,4.6964,0.33218,0.11783,0.46989,0.22548,1.141e+05
1.1736,4.6942,0.3321,0.11777,0.46967,0.22541,1.142e+05
1.1731,4.6921,0.33202,0.11772,0.46945,0.22534,1.143e+05
1.1725,4.6899,0.33194,0.11767,0.46924,0.22528,1.144e+05
1.172,4.6877,0.33186,0.11761,0.46902,0.22521,1.145e+05
1.1714,4.6856,0.33178,0.11756,0.4688,0.22515,1.146e+05
1.1709,4.6834,0.3317,0.1175,0.46859,0.22508,1.147e+05
1.1704,4.6813,0.33162,0.11745,0.46837,0.22502,1.148e+05
1.1698,4.6791,0.33155,0.11739,0.46816,0.22495,1.149e+05
1.1693,4.677,0.33147,0.11734,0.46794,0.22489,1.15e+05
1.1687,4.6748,0.33139,0.11729,0.46773,0.22482,1.151e+05
1.1682,4.6727,0.33131,0.11723,0.46751,0.22476,1.152e+05
1.1677,4.6705,0.33123,0.11718,0.4673,0.22469,1.153e+05
1.1671,4.6684,0.33115,0.11713,0.46708,0.22463,1.154e+05
1.1666,4.6662,0.33107,0.11707,0.46687,0.22456,1.155e+05
1.1661,4.6641,0.331,0.11702,0.46666,0.2245,1.156e+05
1.1655,4.662,0.33092,0.11697,0.46644,0.22443,1.157e+05
1.165,4.6598,0.33084,0.11691,0.46623,0.22437,1.158e+05
1.1645,4.6577,0.33076,0.11686,0.46602,0.22431,1.159e+05
1.1639,4.6556,0.33068,0.11681,0.4658,0.22424,1.16e+05
1.1634,4.6535,0.33061,0.11675,0.46559,0.22418,1.161e+05
1.1629,4.6514,0.33053,0.1167,0.46538,0.22411,1.162e+05
1.1624,4.6492,0.33045,0.11665,0.46517,0.22405,1.163e+05
1.1618,4.6471,0.33037,0.11659,0.46496,0.22399,1.164e+05
1.1613,4.645,0.3303,0.11654,0.46475,0.22392,1.165e+05
1.1608,4.6429,0.33022,0.11649,0.46454,0.22386,1.166e+05
1.1602,4.6408,0.33014,0.11643,0.46432,0.22379,1.167e+05
1.1597,4.6387,0.33006,0.11638,0.46411,0.22373,1.168e+05
1.1592,4.6366,0.32999,0.11633,0.4639,0.22367,1.169e+05
1.1587,4.6345,0.32991,0.11628,0.4637,0.2236,1.17e+05
1.1581,4.6324,0.32983,0.11622,0.46349,0.22354,1.171e+05
1.1576,4.6303,0.32976,0.11617,0.46328,0.22348,1.172e+05
1.1571,4.6283,0.32968,0.11612,0.46307,0.22341,1.173e+05
1.1566,4.6262,0.3296,0.11607,0.46286,0.22335,1.174e+05
1.1561,4.6241,0.32953,0.11602,0.46265,0.22329,1.175e+05
1.1555,4.622,0.32945,0.11596,0.46244,0.22322,1.176e+05
1.155,4.6199,0.32937,0.11591,0.46224,0.22316,1.177e+05
1.1545,4.6179,0.3293,0.11586,0.46203,0.2231,1.178e+05
1.154,4.6158,0.32922,0.11581,0.46182,0.22303,1.179e+05
1.1535,4.6137,0.32914,0.11576,0.46161,0.22297,1.18e+05
1.153,4.6117,0.32907,0.1157,0.46141,0.22291,1.181e+05
1.1524,4.6096,0.32899,0.11565,0.4612,0.22285,1.182e+05
1.1519,4.6075,0.32892,0.1156,0.461,0.22278,1.183e+05
1.1514,4.6055,0.32884,0.11555,0.46079,0.22272,1.184e+05
1.1509,4.6034,0.32876,0.1155,0.46058,0.22266,1.185e+05
1.1504,4.6014,0.32869,0.11545,0.46038,0.22259,1.186e+05
1.1499,4.5993,0.32861,0.11539,0.46017,0.22253,1.187e+05
1.1494,4.5973,0.32854,0.11534,0.45997,0.22247,1.188e+05
1.1488,4.5952,0.32846,0.11529,0.45976,0.22241,1.189e+05
1.1483,4.5932,0.32839,0.11524,0.45956,0.22235,1.19e+05
1.1478,4.5912,0.32831,0.11519,0.45936,0.22228,1.191e+05
1.1473,4.5891,0.32824,0.11514,0.45915,0.22222,1.192e+05
1.1468,4.5871,0.32816,0.11509,0.45895,0.22216,1.193e+05
1.1463,4.5851,0.32808,0.11504,0.45875,0.2221,1.194e+05
1.1458,4.583,0.32801,0.11499,0.45854,0.22204,1.195e+05
1.1453,4.581,0.32794,0.11493,0.45834,0.22197,1.196e+05
1.1448,4.579,0.32786,0.11488,0.45814,0.22191,1.197e+05
1.1443,4.577,0.32779,0.11483,0.45794,0.22185,1.198e+05
1.1438,4.5749,0.32771,0.11478,0.45773,0.22179,1.199e+05
1.1433,4.5729,0.32764,0.11473,0.45753,0.22173,1.2e+05
1.1428,4.5709,0.32756,0.11468,0.45733,0.22167,1.201e+05
1.1423,4.5689,0.32749,0.11463,0.45713,0.2216,1.202e+05
1.1418,4.5669,0.32741,0.11458,0.45693,0.22154,1.203e+05
1.1413,4.5649,0.32734,0.11453,0.45673,0.22148,1.204e+05
1.1408,4.5629,0.32726,0.11448,0.45653,0.22142,1.205e+05
1.1403,4.5609,0.32719,0.11443,0.45633,0.22136,1.206e+05
1.1398,4.5589,0.32712,0.11438,0.45613,0.2213,1.207e+05
1.1393,4.5569,0.32704,0.11433,0.45593,0.22124,1.208e+05
1.1388,4.5549,0.32697,0.11428,0.45573,0.22118,1.209e+05
1.1383,4.5529,0.32689,0.11423,0.45553,0.22112,1.21e+05
1.1378,4.5509,0.32682,0.11418,0.45533,0.22106,1.211e+05
1.1373,4.5489,0.32675,0.11413,0.45513,0.22099,1.212e+05
1.1368,4.547,0.32667,0.11408,0.45494,0.22093,1.213e+05
1.1363,4.545,0.3266,0.11403,0.45474,0.22087,1.214e+05
1.1358,4.543,0.32653,0.11398,0.45454,0.22081,1.215e+05
1.1353,4.541,0.32645,0.11393,0.45434,0.22075,1.216e+05
1.1348,4.5391,0.32638,0.11388,0.45415,0.22069,1.217e+05
1.1343,4.5371,0.32631,0.11383,0.45395,0.22063,1.218e+05
1.1338,4.5351,0.32623,0.11378,0.45375,0.22057,1.219e+05
1.1333,4.5332,0.32616,0.11374,0.45355,0.22051,1.22e+05
1.1328,4.5312,0.32609,0.11369,0.45336,0.22045,1.221e+05
1.1324,4.5292,0.32602,0.11364,0.45316,0.22039,1.222e+05
1.1319,4.5273,0.32594,0.11359,0.45297,0.22033,1.223e+05
1.1314,4.5253,0.32587,0.11354,0.45277,0.22027,1.224e+05
1.1309,4.5234,0.3258,0.11349,0.45258,0.22021,1.225e+05
1.1304,4.5214,0.32572,0.11344,0.45238,0.22015,1.226e+05
1.1299,4.5195,0.32565,0.11339,0.45219,0.22009,1.227e+05
1.1294,4.5175,0.32558,0.11334,0.45199,0.22003,1.228e+05
1.1289,4.5156,0.32551,0.11329,0.4518,0.21997,1.229e+05
1.1285,4.5137,0.32543,0.11325,0.4516,0.21991,1.23e+05
1.128,4.5117,0.32536,0.1132,0.45141,0.21985,1.231e+05
1.1275,4.5098,0.32529,0.11315,0.45122,0.21979,1.232e+05
1.127,4.5079,0.32522,0.1131,0.45102,0.21973,1.233e+05
1.1265,4.5059,0.32515,0.11305,0.45083,0.21967,1.234e+05
1.126,4.504,0.32507,0.113,0.45064,0.21962,1.235e+05
1.1256,4.5021,0.325,0.11296,0.45044,0.21956,1.236e+05
1.1251,4.5001,0.32493,0.11291,0.45025,0.2195,1.237e+05
1.1246,4.4982,0.32486,0.11286,0.45006,0.21944,1.238e+05
1.1241,4.4963,0.32479,0.11281,0.44987,0.21938,1.239e+05
1.1236,4.4944,0.32472,0.11276,0.44968,0.21932,1.24e+05
1.1232,4.4925,0.32464,0.11272,0.44949,0.21926,1.241e+05
1.1227,4.4906,0.32457,0.11267,0.44929,0.2192,1.242e+05
1.1222,4.4887,0.3245,0.11262,0.4491,0.21914,1.243e+05
1.1217,4.4868,0.32443,0.11257,0.44891,0.21909,1.244e+05
1.1213,4.4849,0.32436,0.11252,0.44872,0.21903,1.245e+05
1.1208,4.483,0.32429,0.11248,0.44853,0.21897,1.246e+05
1.1203,4.4811,0.32422,0.11243,0.44834,0.21891,1.247e+05
1.1198,4.4792,0.32415,0.11238,0.44815,0.21885,1.248e+05
1.1194,4.4773,0.32408,0.11233,0.44796,0.21879,1.249e+05
1.1189,4.4754,0.324,0.11229,0.44777,0.21873,1.25e+05
1.1184,4.4735,0.32393,0.11224,0.44758,0.21868,1.251e+05
1.1179,4.4716,0.32386,0.11219,0.4474,0.21862,1.252e+05
1.1175,4.4697,0.32379,0.11214,0.44721,0.21856,1.253e+05
1.117,4.4678,0.32372,0.1121,0.44702,0.2185,1.254e+05
1.1165,4.4659,0.32365,0.11205,0.44683,0.21844,1.255e+05
1.1161,4.4641,0.32358,0.112,0.44664,0.21839,1.256e+05
1.1156,4.4622,0.32351,0.11196,0.44645,0.21833,1.257e+05
1.1151,4.4603,0.32344,0.11191,0.44627,0.21827,1.258e+05
1.1147,4.4585,0.32337,0.11186,0.44608,0.21821,1.259e+05
1.1142,4.4566,0.3233,0.11181,0.44589,0.21815,1.26e+05
1.1137,4.4547,0.32323,0.11177,0.44571,0.2181,1.261e+05
1.1133,4.4529,0.32316,0.11172,0.44552,0.21804,1.262e+05
1.1128,4.451,0.32309,0.11167,0.44533,0.21798,1.263e+05
1.1123,4.4491,0.32302,0.11163,0.44515,0.21792,1.264e+05
1.1119,4.4473,0.32295,0.11158,0.44496,0.21787,1.265e+05
1.1114,4.4454,0.32288,0.11153,0.44478,0.21781,1.266e+05
1.1109,4.4436,0.32281,0.11149,0.44459,0.21775,1.267e+05
1.1105,4.4417,0.32274,0.11144,0.44441,0.21769,1.268e+05
1.11,4.4399,0.32267,0.1114,0.44422,0.21764,1.269e+05
1.1095,4.438,0.3226,0.11135,0.44404,0.21758,1.27e+05
1.1091,4.4362,0.32253,0.1113,0.44385,0.21752,1.271e+05
1.1086,4.4343,0.32247,0.11126,0.44367,0.21747,1.272e+05
1.1082,4.4325,0.3224,0.11121,0.44348,0.21741,1.273e+05
1.1077,4.4307,0.32233,0.11116,0.4433,0.21735,1.274e+05
1.1072,4.4288,0.32226,0.11112,0.44312,0.2173,1.275e+05
1.1068,4.427,0.32219,0.11107,0.44293,0.21724,1.276e+05
1.1063,4.4252,0.32212,0.11103,0.44275,0.21718,1.277e+05
1.1059,4.4233,0.32205,0.11098,0.44257,0.21713,1.278e+05
1.1054,4.4215,0.32198,0.11094,0.44238,0.21707,1.279e+05
1.105,4.4197,0.32191,0.11089,0.4422,0.21701,1.28e+05
1.1045,4.4179,0.32185,0.11084,0.44202,0.21696,1.281e+05
1.104,4.416,0.32178,0.1108,0.44184,0.2169,1.282e+05
1.1036,4.4142,0.32171,0.11075,0.44166,0.21684,1.283e+05
1.1031,4.4124,0.32164,0.11071,0.44147,0.21679,1.284e+05
1.1027,4.4106,0.32157,0.11066,0.44129,0.21673,1.285e+05
1.1022,4.4088,0.3215,0.11062,0.44111,0.21667,1.286e+05
1.1018,4.407,0.32144,0.11057,0.44093,0.21662,1.287e+05
1.1013,4.4052,0.32137,0.11053,0.44075,0.21656,1.288e+05
1.1009,4.4034,0.3213,0.11048,0.44057,0.21651,1.289e+05
1.1004,4.4016,0.32123,0.11044,0.44039,0.21645,1.29e+05
1.1,4.3998,0.32116,0.11039,0.44021,0.21639,1.291e+05
1.0995,4.398,0.3211,0.11034,0.44003,0.21634,1.292e+05
1.0991,4.3962,0.32103,0.1103,0.43985,0.21628,1.293e+05
1.0986,4.3944,0.32096,0.11025,0.43967,0.21623,1.294e+05
1.0982,4.3926,0.32089,0.11021,0.43949,0.21617,1.295e+05
1.0977,4.3908,0.32082,0.11017,0.43931,0.21612,1.296e+05
1.0973,4.389,0.32076,0.11012,0.43913,0.21606,1.297e+05
1.0968,4.3872,0.32069,0.11008,0.43895,0.216,1.298e+05
1.0964,4.3854,0.32062,0.11003,0.43878,0.21595,1.299e+05
1.096,4.3837,0.32055,0.10999,0.4386,0.21589,1.3e+05
1.0955,4.3819,0.32049,0.10994,0.43842,0.21584,1.301e+05
1.0951,4.3801,0.32042,0.1099,0.43824,0.21578,1.302e+05
1.0946,4.3783,0.32035,0.10985,0.43806,0.21573,1.303e+05
1.0942,4.3766,0.32029,0.10981,0.43789,0.21567,1.304e+05
1.0937,4.3748,0.32022,0.10976,0.43771,0.21562,1.305e+05
1.0933,4.373,0.32015,0.10972,0.43753,0.21556,1.306e+05
1.0929,4.3713,0.32009,0.10968,0.43736,0.21551,1.307e+05
1.0924,4.3695,0.32002,0.10963,0.43718,0.21545,1.308e+05
1.092,4.3677,0.31995,0.10959,0.437,0.2154,1.309e+05
1.0915,4.366,0.31989,0.10954,0.43683,0.21534,1.31e+05
1.0911,4.3642,0.31982,0.1095,0.43665,0.21529,1.311e+05
1.0907,4.3625,0.31975,0.10945,0.43648,0.21523,1.312e+05
1.0902,4.3607,0.31969,0.10941,0.4363,0.21518,1.313e+05
1.0898,4.3589,0.31962,0.10937,0.43613,0.21512,1.314e+05
1.0893,4.3572,0.31955,0.10932,0.43595,0.21507,1.315e+05
1.0889,4.3555,0.31949,0.10928,0.43578,0.21501,1.316e+05
1.0885,4.3537,0.31942,0.10924,0.4356,0.21496,1.317e+05
1.088,4.352,0.31935,0.10919,0.43543,0.21491,1.318e+05
1.0876,4.3502,0.31929,0.10915,0.43525,0.21485,1.319e+05
1.0872,4.3485,0.31922,0.1091,0.43508,0.2148,1.32e+05
1.0867,4.3467,0.31916,0.10906,0.4349,0.21474,1.321e+05
1.0863,4.345,0.31909,0.10902,0.43473,0.21469,1.322e+05
1.0859,4.3433,0.31902,0.10897,0.43456,0.21463,1.323e+05
1.0854,4.3415,0.31896,0.10893,0.43438,0.21458,1.324e+05
1.085,4.3398,0.31889,0.10889,0.43421,0.21453,1.325e+05
1.0846,4.3381,0.31883,0.10884,0.43404,0.21447,1.326e+05
1.0841,4.3364,0.31876,0.1088,0.43387,0.21442,1.327e+05
1.0837,4.3346,0.3187,0.10876,0.43369,0.21436,1.328e+05
1.0833,4.3329,0.31863,0.10871,0.43352,0.21431,1.329e+05
1.0828,4.3312,0.31857,0.10867,0.43335,0.21426,1.33e+05
1.0824,4.3295,0.3185,0.10863,0.43318,0.2142,1.331e+05
1.082,4.3278,0.31843,0.10858,0.43301,0.21415,1.332e+05
1.0816,4.3261,0.31837,0.10854,0.43283,0.2141,1.333e+05
1.0811,4.3243,0.3183,0.1085,0.43266,0.21404,1.334e+05
1.0807,4.3226,0.31824,0.10846,0.43249,0.21399,1.335e+05
1.0803,4.3209,0.31817,0.10841,0.43232,0.21394,1.336e+05
1.0798,4.3192,0.31811,0.10837,0.43215,0.21388,1.337e+05
1.0794,4.3175,0.31804,0.10833,0.43198,0.21383,1.338e+05
1.079,4.3158,0.31798,0.10828,0.43181,0.21378,1.339e+05
1.0786,4.3141,0.31791,0.10824,0.43164,0.21372,1.34e+05
1.0781,4.3124,0.31785,0.1082,0.43147,0.21367,1.341e+05
1.0777,4.3107,0.31779,0.10816,0.4313,0.21362,1.342e+05
1.0773,4.309,0.31772,0.10811,0.43113,0.21356,1.343e+05
1.0769,4.3073,0.31766,0.10807,0.43096,0.21351,1.344e+05
1.0764,4.3056,0.31759,0.10803,0.43079,0.21346,1.345e+05
1.076,4.304,0.31753,0.10799,0.43062,0.2134,1.346e+05
1.0756,4.3023,0.31746,0.10795,0.43046,0.21335,1.347e+05
1.0752,4.3006,0.3174,0.1079,0.43029,0.2133,1.348e+05
1.0748,4.2989,0.31733,0.10786,0.43012,0.21324,1.349e+05
1.0743,4.2972,0.31727,0.10782,0.42995,0.21319,1.35e+05
1.0739,4.2956,0.31721,0.10778,0.42978,0.21314,1.351e+05
1.0735,4.2939,0.31714,0.10773,0.42962,0.21309,1.352e+05
1.0731,4.2922,0.31708,0.10769,0.42945,0.21303,1.353e+05
1.0727,4.2905,0.31701,0.10765,0.42928,0.21298,1.354e+05
1.0723,4.2889,0.31695,0.10761,0.42911,0.21293,1.355e+05
1.0718,4.2872,0.31689,0.10757,0.42895,0.21288,1.356e+05
1.0714,4.2855,0.31682,0.10753,0.42878,0.21282,1.357e+05
1.071,4.2839,0.31676,0.10748,0.42861,0.21277,1.358e+05
1.0706,4.2822,0.3167,0.10744,0.42845,0.21272,1.359e+05
1.0702,4.2805,0.31663,0.1074,0.42828,0.21267,1.36e+05
1.0698,4.2789,0.31657,0.10736,0.42811,0.21262,1.361e+05
1.0693,4.2772,0.3165,0.10732,0.42795,0.21256,1.362e+05
1.0689,4.2756,0.31644,0.10728,0.42778,0.21251,1.363e+05
1.0685,4.2739,0.31638,0.10723,0.42762,0.21246,1.364e+05
1.0681,4.2723,0.31631,0.10719,0.42745,0.21241,1.365e+05
1.0677,4.2706,0.31625,0.10715,0.42729,0.21236,1.366e+05
1.0673,4.269,0.31619,0.10711,0.42712,0.2123,1.367e+05
1.0669,4.2673,0.31613,0.10707,0.42696,0.21225,1.368e+05
1.0665,4.2657,0.31606,0.10703,0.42679,0.2122,1.369e+05
1.066,4.264,0.316,0.10699,0.42663,0.21215,1.37e+05
1.0656,4.2624,0.31594,0.10694,0.42646,0.2121,1.371e+05
1.0652,4.2607,0.31587,0.1069,0.4263,0.21204,1.372e+05
1.0648,4.2591,0.31581,0.10686,0.42614,0.21199,1.373e+05
1.0644,4.2575,0.31575,0.10682,0.42597,0.21194,1.374e+05
1.064,4.2558,0.31569,0.10678,0.42581,0.21189,1.375e+05
1.0636,4.2542,0.31562,0.10674,0.42565,0.21184,1.376e+05
1.0632,4.2526,0.31556,0.1067,0.42548,0.21179,1.377e+05
1.0628,4.251,0.3155,0.10666,0.42532,0.21174,1.378e+05
1.0624,4.2493,0.31544,0.10662,0.42516,0.21168,1.379e+05
1.062,4.2477,0.31537,0.10658,0.425,0.21163,1.38e+05
1.0616,4.2461,0.31531,0.10654,0.42483,0.21158,1.381e+05
1.0612,4.2445,0.31525,0.1065,0.42467,0.21153,1.382e+05
1.0607,4.2428,0.31519,0.10645,0.42451,0.21148,1.383e+05
1.0603,4.2412,0.31512,0.10641,0.42435,0.21143,1.384e+05
1.0599,4.2396,0.31506,0.10637,0.42419,0.21138,1.385e+05
1.0595,4.238,0.315,0.10633,0.42402,0.21133,1.386e+05
1.0591,4.2364,0.31494,0.10629,0.42386,0.21128,1.387e+05
1.0587,4.2348,0.31488,0.10625,0.4237,0.21123,1.388e+05
1.0583,4.2332,0.31481,0.10621,0.42354,0.21117,1.389e+05
1.0579,4.2316,0.31475,0.10617,0.42338,0.21112,1.39e+05
1.0575,4.23,0.31469,0.10613,0.42322,0.21107,1.391e+05
1.0571,4.2284,0.31463,0.10609,0.42306,0.21102,1.392e+05
1.0567,4.2268,0.31457,0.10605,0.4229,0.21097,1.393e+05
1.0563,4.2252,0.31451,0.10601,0.42274,0.21092,1.394e+05
1.0559,4.2236,0.31444,0.10597,0.42258,0.21087,1.395e+05
1.0555,4.222,0.31438,0.10593,0.42242,0.21082,1.396e+05
1.0551,4.2204,0.31432,0.10589,0.42226,0.21077,1.397e+05
1.0547,4.2188,0.31426,0.10585,0.4221,0.21072,1.398e+05
1.0543,4.2172,0.3142,0.10581,0.42194,0.21067,1.399e+05
1.0539,4.2156,0.31414,0.10577,0.42178,0.21062,1.4e+05
1.0535,4.214,0.31408,0.10573,0.42162,0.21057,1.401e+05
1.0531,4.2124,0.31402,0.10569,0.42147,0.21052,1.402e+05
1.0527,4.2108,0.31395,0.10565,0.42131,0.21047,1.403e+05
1.0524,4.2093,0.31389,0.10561,0.42115,0.21042,1.404e+05
1.052,4.2077,0.31383,0.10557,0.42099,0.21037,1.405e+05
1.0516,4.2061,0.31377,0.10553,0.42083,0.21032,1.406e+05
1.0512,4.2045,0.31371,0.10549,0.42068,0.21027,1.407e+05
1.0508,4.203,0.31365,0.10545,0.42052,0.21022,1.408e+05
1.0504,4.2014,0.31359,0.10542,0.42036,0.21017,1.409e+05
1.05,4.1998,0.31353,0.10538,0.4202,0.21012,1.41e+05
1.0496,4.1982,0.31347,0.10534,0.42005,0.21007,1.411e+05
1.0492,4.1967,0.31341,0.1053,0.41989,0.21002,1.412e+05
1.0488,4.1951,0.31335,0.10526,0.41973,0.20997,1.413e+05
1.0484,4.1935,0.31329,0.10522,0.41958,0.20992,1.414e+05
1.048,4.192,0.31323,0.10518,0.41942,0.20987,1.415e+05
1.0476,4.1904,0.31316,0.10514,0.41926,0.20982,1.416e+05
1.0473,4.1889,0.3131,0.1051,0.41911,0.20977,1.417e+05
1.0469,4.1873,0.31304,0.10506,0.41895,0.20972,1.418e+05
1.0465,4.1857,0.31298,0.10502,0.4188,0.20967,1.419e+05
1.0461,4.1842,0.31292,0.10498,0.41864,0.20962,1.42e+05
1.0457,4.1826,0.31286,0.10495,0.41849,0.20957,1.421e+05
1.0453,4.1811,0.3128,0.10491,0.41833,0.20952,1.422e+05
1.0449,4.1795,0.31274,0.10487,0.41818,0.20947,1.423e+05
1.0445,4.178,0.31268,0.10483,0.41802,0.20943,1.424e+05
1.0441,4.1764,0.31262,0.10479,0.41787,0.20938,1.425e+05
1.0438,4.1749,0.31256,0.10475,0.41771,0.20933,1.426e+05
1.0434,4.1734,0.3125,0.10471,0.41756,0.20928,1.427e+05
1.043,4.1718,0.31244,0.10467,0.4174,0.20923,1.428e+05
1.0426,4.1703,0.31239,0.10464,0.41725,0.20918,1.429e+05
1.0422,4.1687,0.31233,0.1046,0.4171,0.20913,1.43e+05
1.0418,4.1672,0.31227,0.10456,0.41694,0.20908,1.431e+05
1.0415,4.1657,0.31221,0.10452,0.41679,0.20903,1.432e+05
1.0411,4.1641,0.31215,0.10448,0.41664,0.20898,1.433e+05
1.0407,4.1626,0.31209,0.10444,0.41648,0.20894,1.434e+05
1.0403,4.1611,0.31203,0.1044,0.41633,0.20889,1.435e+05
1.0399,4.1595,0.31197,0.10437,0.41618,0.20884,1.436e+05
1.0395,4.158,0.31191,0.10433,0.41602,0.20879,1.437e+05
1.0392,4.1565,0.31185,0.10429,0.41587,0.20874,1.438e+05
1.0388,4.155,0.31179,0.10425,0.41572,0.20869,1.439e+05
1.0384,4.1535,0.31173,0.10421,0.41557,0.20864,1.44e+05
1.038,4.1519,0.31167,0.10418,0.41541,0.2086,1.441e+05
1.0376,4.1504,0.31161,0.10414,0.41526,0.20855,1.442e+05
1.0373,4.1489,0.31156,0.1041,0.41511,0.2085,1.443e+05
1.0369,4.1474,0.3115,0.10406,0.41496,0.20845,1.444e+05
1.0365,4.1459,0.31144,0.10402,0.41481,0.2084,1.445e+05
1.0361,4.1444,0.31138,0.10399,0.41466,0.20835,1.446e+05
1.0357,4.1429,0.31132,0.10395,0.41451,0.20831,1.447e+05
1.0354,4.1413,0.31126,0.10391,0.41436,0.20826,1.448e+05
1.035,4.1398,0.3112,0.10387,0.4142,0.20821,1.449e+05
1.0346,4.1383,0.31114,0.10383,0.41405,0.20816,1.45e+05
1.0342,4.1368,0.31109,0.1038,0.4139,0.20811,1.451e+05
1.0339,4.1353,0.31103,0.10376,0.41375,0.20807,1.452e+05
1.0335,4.1338,0.31097,0.10372,0.4136,0.20802,1.453e+05
1.0331,4.1323,0.31091,0.10368,0.41345,0.20797,1.454e+05
1.0327,4.1308,0.31085,0.10365,0.4133,0.20792,1.455e+05
1.0324,4.1293,0.31079,0.10361,0.41315,0.20787,1.456e+05
1.032,4.1278,0.31074,0.10357,0.413,0.20783,1.457e+05
1.0316,4.1264,0.31068,0.10353,0.41286,0.20778,1.458e+05
1.0313,4.1249,0.31062,0.1035,0.41271,0.20773,1.459e+05
1.0309,4.1234,0.31056,0.10346,0.41256,0.20768,1.46e+05
1.0305,4.1219,0.3105,0.10342,0.41241,0.20764,1.461e+05
1.0301,4.1204,0.31045,0.10338,0.41226,0.20759,1.462e+05
1.0298,4.1189,0.31039,0.10335,0.41211,0.20754,1.463e+05
1.0294,4.1174,0.31033,0.10331,0.41196,0.20749,1.464e+05
1.029,4.116,0.31027,0.10327,0.41181,0.20745,1.465e+05
1.0287,4.1145,0.31021,0.10324,0.41167,0.2074,1.466e+05
1.0283,4.113,0.31016,0.1032,0.41152,0.20735,1.467e+05
1.0279,4.1115,0.3101,0.10316,0.41137,0.2073,1.468e+05
1.0275,4.11,0.31004,0.10312,0.41122,0.20726,1.469e+05
1.0272,4.1086,0.30998,0.10309,0.41108,0.20721,1.47e+05
1.0268,4.1071,0.30993,0.10305,0.41093,0.20716,1.471e+05
1.0264,4.1056,0.30987,0.10301,0.41078,0.20712,1.472e+05
1.0261,4.1042,0.30981,0.10298,0.41063,0.20707,1.473e+05
1.0257,4.1027,0.30975,0.10294,0.41049,0.20702,1.474e+05
1.0253,4.1012,0.3097,0.1029,0.41034,0.20698,1.475e+05
1.025,4.0998,0.30964,0.10287,0.41019,0.20693,1.476e+05
1.0246,4.0983,0.30958,0.10283,0.41005,0.20688,1.477e+05
1.0242,4.0968,0.30953,0.10279,0.4099,0.20683,1.478e+05
1.0239,4.0954,0.30947,0.10276,0.40976,0.20679,1.479e+05
1.0235,4.0939,0.30941,0.10272,0.40961,0.20674,1.48e+05
1.0232,4.0925,0.30935,0.10268,0.40946,0.20669,1.481e+05
1.0228,4.091,0.3093,0.10265,0.40932,0.20665,1.482e+05
1.0224,4.0896,0.30924,0.10261,0.40917,0.2066,1.483e+05
1.0221,4.0881,0.30918,0.10257,0.40903,0.20655,1.484e+05
1.0217,4.0867,0.30913,0.10254,0.40888,0.20651,1.485e+05
1.0213,4.0852,0.30907,0.1025,0.40874,0.20646,1.486e+05
1.021,4.0838,0.30901,0.10247,0.40859,0.20641,1.487e+05
1.0206,4.0823,0.30896,0.10243,0.40845,0.20637,1.488e+05
1.0203,4.0809,0.3089,0.10239,0.4083,0.20632,1.489e+05
1.0199,4.0794,0.30884,0.10236,0.40816,0.20628,1.49e+05
1.0195,4.078,0.30879,0.10232,0.40802,0.20623,1.491e+05
1.0192,4.0765,0.30873,0.10228,0.40787,0.20618,1.492e+05
1.0188,4.0751,0.30867,0.10225,0.40773,0.20614,1.493e+05
1.0185,4.0737,0.30862,0.10221,0.40758,0.20609,1.494e+05
1.0181,4.0722,0.30856,0.10218,0.40744,0.20604,1.495e+05
1.0177,4.0708,0.3085,0.10214,0.4073,0.206,1.496e+05
1.0174,4.0694,0.30845,0.1021,0.40715,0.20595,1.497e+05
1.017,4.0679,0.30839,0.10207,0.40701,0.20591,1.498e+05
1.0167,4.0665,0.30834,0.10203,0.40687,0.20586,1.499e+05
1.0163,4.0651,0.30828,0.102,0.40672,0.20581,1.5e+05
1.0159,4.0636,0.30822,0.10196,0.40658,0.20577,1.501e+05
1.0156,4.0622,0.30817,0.10193,0.40644,0.20572,1.502e+05
1.0152,4.0608,0.30811,0.10189,0.4063,0.20568,1.503e+05
1.0149,4.0594,0.30806,0.10185,0.40615,0.20563,1.504e+05
1.0145,4.058,0.308,0.10182,0.40601,0.20558,1.505e+05
1.0142,4.0565,0.30794,0.10178,0.40587,0.20554,1.506e+05
1.0138,4.0551,0.30789,0.10175,0.40573,0.20549,1.507e+05
1.0135,4.0537,0.30783,0.10171,0.40559,0.20545,1.508e+05
1.0131,4.0523,0.30778,0.10168,0.40544,0.2054,1.509e+05
1.0128,4.0509,0.30772,0.10164,0.4053,0.20536,1.51e+05
1.0124,4.0495,0.30767,0.10161,0.40516,0.20531,1.511e+05
1.012,4.048,0.30761,0.10157,0.40502,0.20527,1.512e+05
1.0117,4.0466,0.30756,0.10153,0.40488,0.20522,1.513e+05
1.0113,4.0452,0.3075,0.1015,0.40474,0.20517,1.514e+05
1.011,4.0438,0.30744,0.10146,0.4046,0.20513,1.515e+05
1.0106,4.0424,0.30739,0.10143,0.40446,0.20508,1.516e+05
1.0103,4.041,0.30733,0.10139,0.40432,0.20504,1.517e+05
1.0099,4.0396,0.30728,0.10136,0.40418,0.20499,1.518e+05
1.0096,4.0382,0.30722,0.10132,0.40404,0.20495,1.519e+05
1.0092,4.0368,0.30717,0.10129,0.4039,0.2049,1.52e+05
1.0089,4.0354,0.30711,0.10125,0.40376,0.20486,1.521e+05
1.0085,4.034,0.30706,0.10122,0.40362,0.20481,1.522e+05
1.0082,4.0326,0.307,0.10118,0.40348,0.20477,1.523e+05
1.0078,4.0312,0.30695,0.10115,0.40334,0.20472,1.524e+05
1.0075,4.0298,0.30689,0.10111,0.4032,0.20468,1.525e+05
1.0071,4.0284,0.30684,0.10108,0.40306,0.20463,1.526e+05
1.0068,4.0271,0.30678,0.10104,0.40292,0.20459,1.527e+05
1.0065,4.0257,0.30673,0.10101,0.40278,0.20454,1.528e+05
1.0061,4.0243,0.30667,0.10097,0.40264,0.2045,1.529e+05
1.0058,4.0229,0.30662,0.10094,0.4025,0.20445,1.53e+05
1.0054,4.0215,0.30657,0.1009,0.40237,0.20441,1.531e+05
1.0051,4.0201,0.30651,0.10087,0.40223,0.20436,1.532e+05
1.0047,4.0187,0.30646,0.10084,0.40209,0.20432,1.533e+05
1.0044,4.0174,0.3064,0.1008,0.40195,0.20428,1.534e+05
1.004,4.016,0.30635,0.10077,0.40181,0.20423,1.535e+05
1.0037,4.0146,0.30629,0.10073,0.40168,0.20419,1.536e+05
1.0033,4.0132,0.30624,0.1007,0.40154,0.20414,1.537e+05
1.003,4.0119,0.30618,0.10066,0.4014,0.2041,1.538e+05
1.0027,4.0105,0.30613,0.10063,0.40126,0.20405,1.539e+05
1.0023,4.0091,0.30608,0.10059,0.40113,0.20401,1.54e+05
1.002,4.0077,0.30602,0.10056,0.40099,0.20396,1.541e+05
1.0016,4.0064,0.30597,0.10052,0.40085,0.20392,1.542e+05
1.0013,4.005,0.30591,0.10049,0.40072,0.20388,1.543e+05
1.0009,4.0036,0.30586,0.10046,0.40058,0.20383,1.544e+05
1.0006,4.0023,0.30581,0.10042,0.40044,0.20379,1.545e+05
1.0003,4.0009,0.30575,0.10039,0.40031,0.20374,1.546e+05
0.99992,3.9996,0.3057,0.10035,0.40017,0.2037,1.547e+05
0.99958,3.9982,0.30564,0.10032,0.40003,0.20365,1.548e+05
0.99924,3.9968,0.30559,0.10029,0.3999,0.20361,1.549e+05
0.9989,3.9955,0.30554,0.10025,0.39976,0.20357,1.55e+05
0.99856,3.9941,0.30548,0.10022,0.39963,0.20352,1.551e+05
0.99823,3.9928,0.30543,0.10018,0.39949,0.20348,1.552e+05
0.99789,3.9914,0.30537,0.10015,0.39935,0.20343,1.553e+05
0.99755,3.9901,0.30532,0.10012,0.39922,0.20339,1.554e+05
0.99721,3.9887,0.30527,0.10008,0.39908,0.20335,1.555e+05
0.99687,3.9874,0.30521,0.10005,0.39895,0.2033,1.556e+05
0.99654,3.986,0.30516,0.10001,0.39881,0.20326,1.557e+05
0.9962,3.9847,0.30511,0.09998,0.39868,0.20322,1.558e+05
0.99586,3.9833,0.30505,0.099947,0.39854,0.20317,1.559e+05
0.99553,3.982,0.305,0.099913,0.39841,0.20313,1.56e+05
0.99519,3.9806,0.30495,0.099879,0.39828,0.20308,1.561e+05
0.99486,3.9793,0.30489,0.099846,0.39814,0.20304,1.562e+05
0.99452,3.9779,0.30484,0.099812,0.39801,0.203,1.563e+05
0.99419,3.9766,0.30479,0.099778,0.39787,0.20295,1.564e+05
0.99385,3.9753,0.30473,0.099745,0.39774,0.20291,1.565e+05
0.99352,3.9739,0.30468,0.099711,0.39761,0.20287,1.566e+05
0.99318,3.9726,0.30463,0.099678,0.39747,0.20282,1.567e+05
0.99285,3.9713,0.30458,0.099644,0.39734,0.20278,1.568e+05
0.99252,3.9699,0.30452,0.099611,0.39721,0.20274,1.569e+05
0.99218,3.9686,0.30447,0.099577,0.39707,0.20269,1.57e+05
0.99185,3.9673,0.30442,0.099544,0.39694,0.20265,1.571e+05
0.99152,3.9659,0.30436,0.099511,0.39681,0.20261,1.572e+05
0.99119,3.9646,0.30431,0.099478,0.39667,0.20256,1.573e+05
0.99086,3.9633,0.30426,0.099444,0.39654,0.20252,1.574e+05
0.99052,3.962,0.30421,0.099411,0.39641,0.20248,1.575e+05
0.99019,3.9606,0.30415,0.099378,0.39628,0.20243,1.576e+05
0.98986,3.9593,0.3041,0.099345,0.39614,0.20239,1.577e+05
0.98953,3.958,0.30405,0.099312,0.39601,0.20235,1.578e+05
0.9892,3.9567,0.304,0.099278,0.39588,0.20231,1.579e+05
0.98887,3.9554,0.30394,0.099245,0.39575,0.20226,1.58e+05
0.98854,3.954,0.30389,0.099212,0.39562,0.20222,1.581e+05
0.98822,3.9527,0.30384,0.099179,0.39548,0.20218,1.582e+05
0.98789,3.9514,0.30379,0.099146,0.39535,0.20213,1.583e+05
0.98756,3.9501,0.30373,0.099113,0.39522,0.20209,1.584e+05
0.98723,3.9488,0.30368,0.099081,0.39509,0.20205,1.585e+05
0.9869,3.9475,0.30363,0.099048,0.39496,0.20201,1.586e+05
0.98658,3.9462,0.30358,0.099015,0.39483,0.20196,1.587e+05
0.98625,3.9449,0.30352,0.098982,0.3947,0.20192,1.588e+05
0.98592,3.9435,0.30347,0.098949,0.39457,0.20188,1.589e+05
0.98559,3.9422,0.30342,0.098917,0.39444,0.20183,1.59e+05
0.98527,3.9409,0.30337,0.098884,0.39431,0.20179,1.591e+05
0.98494,3.9396,0.30332,0.098851,0.39417,0.20175,1.592e+05
0.98462,3.9383,0.30326,0.098818,0.39404,0.20171,1.593e+05
0.98429,3.937,0.30321,0.098786,0.39391,0.20166,1.594e+05
0.98397,3.9357,0.30316,0.098753,0.39378,0.20162,1.595e+05
0.98364,3.9344,0.30311,0.098721,0.39365,0.20158,1.596e+05
0.98332,3.9331,0.30306,0.098688,0.39352,0.20154,1.597e+05
0.98299,3.9318,0.30301,0.098656,0.3934,0.2015,1.598e+05
0.98267,3.9305,0.30295,0.098623,0.39327,0.20145,1.599e+05
0.98235,3.9293,0.3029,0.098591,0.39314,0.20141,1.6e+05
0.98202,3.928,0.30285,0.098558,0.39301,0.20137,1.601e+05
0.9817,3.9267,0.3028,0.098526,0.39288,0.20133,1.602e+05
0.98138,3.9254,0.30275,0.098494,0.39275,0.20128,1.603e+05
0.98106,3.9241,0.3027,0.098461,0.39262,0.20124,1.604e+05
0.98074,3.9228,0.30264,0.098429,0.39249,0.2012,1.605e+05
0.98041,3.9215,0.30259,0.098397,0.39236,0.20116,1.606e+05
0.98009,3.9202,0.30254,0.098365,0.39223,0.20112,1.607e+05
0.97977,3.919,0.30249,0.098333,0.39211,0.20107,1.608e+05
0.97945,3.9177,0.30244,0.0983,0.39198,0.20103,1.609e+05
0.97913,3.9164,0.30239,0.098268,0.39185,0.20099,1.61e+05
0.97881,3.9151,0.30234,0.098236,0.39172,0.20095,1.611e+05
0.97849,3.9138,0.30229,0.098204,0.39159,0.20091,1.612e+05
0.97817,3.9126,0.30223,0.098172,0.39147,0.20087,1.613e+05
0.97785,3.9113,0.30218,0.09814,0.39134,0.20082,1.614e+05
0.97754,3.91,0.30213,0.098108,0.39121,0.20078,1.615e+05
0.97722,3.9087,0.30208,0.098076,0.39108,0.20074,1.616e+05
0.9769,3.9075,0.30203,0.098044,0.39096,0.2007,1.617e+05
0.97658,3.9062,0.30198,0.098012,0.39083,0.20066,1.618e+05
0.97626,3.9049,0.30193,0.097981,0.3907,0.20062,1.619e+05
0.97595,3.9037,0.30188,0.097949,0.39057,0.20057,1.62e+05
0.97563,3.9024,0.30183,0.097917,0.39045,0.20053,1.621e+05
0.97531,3.9011,0.30178,0.097885,0.39032,0.20049,1.622e+05
0.975,3.8999,0.30173,0.097853,0.39019,0.20045,1.623e+05
0.97468,3.8986,0.30167,0.097822,0.39007,0.20041,1.624e+05
0.97437,3.8973,0.30162,0.09779,0.38994,0.20037,1.625e+05
0.97405,3.8961,0.30157,0.097758,0.38982,0.20032,1.626e+05
0.97374,3.8948,0.30152,0.097727,0.38969,0.20028,1.627e+05
0.97342,3.8935,0.30147,0.097695,0.38956,0.20024,1.628e+05
0.97311,3.8923,0.30142,0.097664,0.38944,0.2002,1.629e+05
0.97279,3.891,0.30137,0.097632,0.38931,0.20016,1.63e+05
0.97248,3.8898,0.30132,0.097601,0.38919,0.20012,1.631e+05
0.97216,3.8885,0.30127,0.097569,0.38906,0.20008,1.632e+05
0.97185,3.8873,0.30122,0.097538,0.38894,0.20004,1.633e+05
0.97154,3.886,0.30117,0.097506,0.38881,0.2,1.634e+05
0.97123,3.8848,0.30112,0.097475,0.38869,0.19995,1.635e+05
0.97091,3.8835,0.30107,0.097444,0.38856,0.19991,1.636e+05
0.9706,3.8823,0.30102,0.097412,0.38844,0.19987,1.637e+05
0.97029,3.881,0.30097,0.097381,0.38831,0.19983,1.638e+05
0.96998,3.8798,0.30092,0.09735,0.38819,0.19979,1.639e+05
0.96967,3.8785,0.30087,0.097319,0.38806,0.19975,1.64e+05
0.96936,3.8773,0.30082,0.097288,0.38794,0.19971,1.641e+05
0.96904,3.876,0.30077,0.097256,0.38781,0.19967,1.642e+05
0.96873,3.8748,0.30072,0.097225,0.38769,0.19963,1.643e+05
0.96842,3.8736,0.30067,0.097194,0.38756,0.19959,1.644e+05
0.96811,3.8723,0.30062,0.097163,0.38744,0.19955,1.645e+05
0.9678,3.8711,0.30057,0.097132,0.38732,0.1995,1.646e+05
0.9675,3.8698,0.30052,0.097101,0.38719,0.19946,1.647e+05
0.96719,3.8686,0.30047,0.09707,0.38707,0.19942,1.648e+05
0.96688,3.8674,0.30042,0.097039,0.38695,0.19938,1.649e+05
0.96657,3.8661,0.30037,0.097008,0.38682,0.19934,1.65e+05
0.96626,3.8649,0.30032,0.096977,0.3867,0.1993,1.651e+05
0.96595,3.8637,0.30027,0.096946,0.38658,0.19926,1.652e+05
0.96565,3.8625,0.30022,0.096916,0.38645,0.19922,1.653e+05
0.96534,3.8612,0.30017,0.096885,0.38633,0.19918,1.654e+05
0.96503,3.86,0.30012,0.096854,0.38621,0.19914,1.655e+05
0.96473,3.8588,0.30007,0.096823,0.38608,0.1991,1.656e+05
0.96442,3.8575,0.30002,0.096792,0.38596,0.19906,1.657e+05
0.96411,3.8563,0.29998,0.096762,0.38584,0.19902,1.658e+05
0.96381,3.8551,0.29993,0.096731,0.38572,0.19898,1.659e+05
0.9635,3.8539,0.29988,0.0967,0.38559,0.19894,1.66e+05
0.9632,3.8527,0.29983,0.09667,0.38547,0.1989,1.661e+05
0.96289,3.8514,0.29978,0.096639,0.38535,0.19886,1.662e+05
0.96259,3.8502,0.29973,0.096609,0.38523,0.19882,1.663e+05
0.96228,3.849,0.29968,0.096578,0.38511,0.19878,1.664e+05
0.96198,3.8478,0.29963,0.096548,0.38499,0.19874,1.665e+05
0.96168,3.8466,0.29958,0.096517,0.38486,0.1987,1.666e+05
0.96137,3.8454,0.29953,0.096487,0.38474,0.19866,1.667e+05
0.96107,3.8441,0.29948,0.096456,0.38462,0.19862,1.668e+05
0.96077,3.8429,0.29944,0.096426,0.3845,0.19858,1.669e+05
0.96046,3.8417,0.29939,0.096396,0.38438,0.19854,1.67e+05
0.96016,3.8405,0.29934,0.096365,0.38426,0.1985,1.671e+05
0.95986,3.8393,0.29929,0.096335,0.38414,0.19846,1.672e+05
0.95956,3.8381,0.29924,0.096305,0.38402,0.19842,1.673e+05
0.95926,3.8369,0.29919,0.096274,0.3839,0.19838,1.674e+05
0.95895,3.8357,0.29914,0.096244,0.38377,0.19834,1.675e+05
0.95865,3.8345,0.29909,0.096214,0.38365,0.1983,1.676e+05
0.95835,3.8333,0.29904,0.096184,0.38353,0.19826,1.677e+05
0.95805,3.8321,0.299,0.096154,0.38341,0.19822,1.678e+05
0.95775,3.8309,0.29895,0.096124,0.38329,0.19818,1.679e+05
0.95745,3.8297,0.2989,0.096093,0.38317,0.19814,1.68e+05
0.95715,3.8285,0.29885,0.096063,0.38305,0.1981,1.681e+05
0.95685,3.8273,0.2988,0.096033,0.38293,0.19806,1.682e+05
0.95655,3.8261,0.29875,0.096003,0.38281,0.19802,1.683e+05
0.95625,3.8249,0.29871,0.095973,0.38269,0.19798,1.684e+05
0.95596,3.8237,0.29866,0.095943,0.38257,0.19794,1.685e+05
0.95566,3.8225,0.29861,0.095914,0.38246,0.1979,1.686e+05
0.95536,3.8213,0.29856,0.095884,0.38234,0.19786,1.687e+05
0.95506,3.8201,0.29851,0.095854,0.38222,0.19782,1.688e+05
0.95476,3.8189,0.29846,0.095824,0.3821,0.19778,1.689e+05
0.95447,3.8177,0.29842,0.095794,0.38198,0.19775,1.69e+05
0.95417,3.8166,0.29837,0.095764,0.38186,0.19771,1.691e+05
0.95387,3.8154,0.29832,0.095735,0.38174,0.19767,1.692e+05
0.95358,3.8142,0.29827,0.095705,0.38162,0.19763,1.693e+05
0.95328,3.813,0.29822,0.095675,0.3815,0.19759,1.694e+05
0.95299,3.8118,0.29818,0.095646,0.38139,0.19755,1.695e+05
0.95269,3.8106,0.29813,0.095616,0.38127,0.19751,1.696e+05
0.9524,3.8094,0.29808,0.095586,0.38115,0.19747,1.697e+05
0.9521,3.8083,0.29803,0.095557,0.38103,0.19743,1.698e+05
0.95181,3.8071,0.29798,0.095527,0.38091,0.19739,1.699e+05
0.95151,3.8059,0.29794,0.095498,0.3808,0.19735,1.7e+05
0.95122,3.8047,0.29789,0.095468,0.38068,0.19731,1.701e+05
0.95092,3.8036,0.29784,0.095439,0.38056,0.19728,1.702e+05
0.95063,3.8024,0.29779,0.095409,0.38044,0.19724,1.703e+05
0.95034,3.8012,0.29775,0.09538,0.38033,0.1972,1.704e+05
0.95004,3.8,0.2977,0.09535,0.38021,0.19716,1.705e+05
0.94975,3.7989,0.29765,0.095321,0.38009,0.19712,1.706e+05
0.94946,3.7977,0.2976,0.095292,0.37997,0.19708,1.707e+05
0.94916,3.7965,0.29756,0.095262,0.37986,0.19704,1.708e+05
0.94887,3.7954,0.29751,0.095233,0.37974,0.197,1.709e+05
0.94858,3.7942,0.29746,0.095204,0.37962,0.19697,1.71e+05
0.94829,3.793,0.29741,0.095174,0.37951,0.19693,1.711e+05
0.948,3.7919,0.29737,0.095145,0.37939,0.19689,1.712e+05
0.94771,3.7907,0.29732,0.095116,0.37927,0.19685,1.713e+05
0.94742,3.7895,0.29727,0.095087,0.37916,0.19681,1.714e+05
0.94713,3.7884,0.29722,0.095058,0.37904,0.19677,1.715e+05
0.94684,3.7872,0.29718,0.095029,0.37892,0.19673,1.716e+05
0.94655,3.7861,0.29713,0.094999,0.37881,0.19669,1.717e+05
0.94626,3.7849,0.29708,0.09497,0.37869,0.19666,1.718e+05
0.94597,3.7837,0.29704,0.094941,0.37858,0.19662,1.719e+05
0.94568,3.7826,0.29699,0.094912,0.37846,0.19658,1.72e+05
0.94539,3.7814,0.29694,0.094883,0.37835,0.19654,1.721e+05
0.9451,3.7803,0.29689,0.094854,0.37823,0.1965,1.722e+05
0.94481,3.7791,0.29685,0.094825,0.37811,0.19646,1.723e+05
0.94452,3.778,0.2968,0.094797,0.378,0.19643,1.724e+05
0.94423,3.7768,0.29675,0.094768,0.37788,0.19639,1.725e+05
0.94395,3.7757,0.29671,0.094739,0.37777,0.19635,1.726e+05
0.94366,3.7745,0.29666,0.09471,0.37765,0.19631,1.727e+05
0.94337,3.7734,0.29661,0.094681,0.37754,0.19627,1.728e+05
0.94309,3.7722,0.29657,0.094652,0.37742,0.19624,1.729e+05
0.9428,3.7711,0.29652,0.094624,0.37731,0.1962,1.73e+05
0.94251,3.7699,0.29647,0.094595,0.37719,0.19616,1.731e+05
0.94223,3.7688,0.29643,0.094566,0.37708,0.19612,1.732e+05
0.94194,3.7676,0.29638,0.094538,0.37697,0.19608,1.733e+05
0.94165,3.7665,0.29633,0.094509,0.37685,0.19604,1.734e+05
0.94137,3.7653,0.29629,0.09448,0.37674,0.19601,1.735e+05
0.94108,3.7642,0.29624,0.094452,0.37662,0.19597,1.736e+05
0.9408,3.7631,0.29619,0.094423,0.37651,0.19593,1.737e+05
0.94051,3.7619,0.29615,0.094394,0.3764,0.19589,1.738e+05
0.94023,3.7608,0.2961,0.094366,0.37628,0.19586,1.739e+05
0.93995,3.7597,0.29605,0.094337,0.37617,0.19582,1.74e+05
0.93966,3.7585,0.29601,0.094309,0.37605,0.19578,1.741e+05
0.93938,3.7574,0.29596,0.094281,0.37594,0.19574,1.742e+05
0.9391,3.7563,0.29591,0.094252,0.37583,0.1957,1.743e+05
0.93881,3.7551,0.29587,0.094224,0.37571,0.19567,1.744e+05
0.93853,3.754,0.29582,0.094195,0.3756,0.19563,1.745e+05
0.93825,3.7529,0.29578,0.094167,0.37549,0.19559,1.746e+05
0.93796,3.7517,0.29573,0.094139,0.37537,0.19555,1.747e+05
0.93768,3.7506,0.29568,0.09411,0.37526,0.19552,1.748e+05
0.9374,3.7495,0.29564,0.094082,0.37515,0.19548,1.749e+05
0.93712,3.7483,0.29559,0.094054,0.37504,0.19544,1.75e+05
0.93684,3.7472,0.29555,0.094026,0.37492,0.1954,1.751e+05
0.93656,3.7461,0.2955,0.093997,0.37481,0.19537,1.752e+05
0.93628,3.745,0.29545,0.093969,0.3747,0.19533,1.753e+05
0.93599,3.7438,0.29541,0.093941,0.37459,0.19529,1.754e+05
0.93571,3.7427,0.29536,0.093913,0.37447,0.19525,1.755e+05
0.93543,3.7416,0.29532,0.093885,0.37436,0.19522,1.756e+05
0.93515,3.7405,0.29527,0.093857,0.37425,0.19518,1.757e+05
0.93487,3.7394,0.29522,0.093829,0.37414,0.19514,1.758e+05
0.93459,3.7383,0.29518,0.093801,0.37403,0.1951,1.759e+05
0.93432,3.7371,0.29513,0.093773,0.37391,0.19507,1.76e+05
0.93404,3.736,0.29509,0.093745,0.3738,0.19503,1.761e+05
0.93376,3.7349,0.29504,0.093717,0.37369,0.19499,1.762e+05
0.93348,3.7338,0.295,0.093689,0.37358,0.19495,1.763e+05
0.9332,3.7327,0.29495,0.093661,0.37347,0.19492,1.764e+05
0.93292,3.7316,0.2949,0.093633,0.37336,0.19488,1.765e+05
0.93265,3.7305,0.29486,0.093605,0.37325,0.19484,1.766e+05
0.93237,3.7293,0.29481,0.093577,0.37314,0.19481,1.767e+05
0.93209,3.7282,0.29477,0.09355,0.37302,0.19477,1.768e+05
0.93181,3.7271,0.29472,0.093522,0.37291,0.19473,1.769e+05
0.93154,3.726,0.29468,0.093494,0.3728,0.19469,1.77e+05
0.93126,3.7249,0.29463,0.093466,0.37269,0.19466,1.771e+05
0.93098,3.7238,0.29459,0.093439,0.37258,0.19462,1.772e+05
0.93071,3.7227,0.29454,0.093411,0.37247,0.19458,1.773e+05
0.93043,3.7216,0.2945,0.093383,0.37236,0.19455,1.774e+05
0.93016,3.7205,0.29445,0.093356,0.37225,0.19451,1.775e+05
0.92988,3.7194,0.29441,0.093328,0.37214,0.19447,1.776e+05
0.92961,3.7183,0.29436,0.0933,0.37203,0.19444,1.777e+05
0.92933,3.7172,0.29432,0.093273,0.37192,0.1944,1.778e+05
0.92906,3.7161,0.29427,0.093245,0.37181,0.19436,1.779e+05
0.92878,3.715,0.29423,0.093218,0.3717,0.19433,1.78e+05
0.92851,3.7139,0.29418,0.09319,0.37159,0.19429,1.781e+05
0.92823,3.7128,0.29414,0.093163,0.37148,0.19425,1.782e+05
0.92796,3.7117,0.29409,0.093135,0.37137,0.19422,1.783e+05
0.92769,3.7106,0.29405,0.093108,0.37126,0.19418,1.784e+05
0.92741,3.7095,0.294,0.09308,0.37115,0.19414,1.785e+05
0.92714,3.7084,0.29396,0.093053,0.37104,0.19411,1.786e+05
0.92687,3.7073,0.29391,0.093026,0.37094,0.19407,1.787e+05
0.9266,3.7063,0.29387,0.092998,0.37083,0.19403,1.788e+05
0.92632,3.7052,0.29382,0.092971,0.37072,0.194,1.789e+05
0.92605,3.7041,0.29378,0.092944,0.37061,0.19396,1.79e+05
0.92578,3.703,0.29373,0.092917,0.3705,0.19392,1.791e+05
0.92551,3.7019,0.29369,0.092889,0.37039,0.19389,1.792e+05
0.92524,3.7008,0.29364,0.092862,0.37028,0.19385,1.793e+05
0.92497,3.6997,0.2936,0.092835,0.37017,0.19381,1.794e+05
0.9247,3.6987,0.29355,0.092808,0.37007,0.19378,1.795e+05
0.92443,3.6976,0.29351,0.092781,0.36996,0.19374,1.796e+05
0.92415,3.6965,0.29346,0.092753,0.36985,0.19371,1.797e+05
0.92388,3.6954,0.29342,0.092726,0.36974,0.19367,1.798e+05
0.92361,3.6943,0.29337,0.092699,0.36963,0.19363,1.799e+05
0.92335,3.6933,0.29333,0.092672,0.36952,0.1936,1.8e+05
0.92308,3.6922,0.29329,0.092645,0.36942,0.19356,1.801e+05
0.92281,3.6911,0.29324,0.092618,0.36931,0.19352,1.802e+05
0.92254,3.69,0.2932,0.092591,0.3692,0.19349,1.803e+05
0.92227,3.6889,0.29315,0.092564,0.36909,0.19345,1.804e+05
0.922,3.6879,0.29311,0.092537,0.36899,0.19342,1.805e+05
0.92173,3.6868,0.29306,0.09251,0.36888,0.19338,1.806e+05
0.92146,3.6857,0.29302,0.092483,0.36877,0.19334,1.807e+05
0.9212,3.6847,0.29298,0.092457,0.36866,0.19331,1.808e+05
0.92093,3.6836,0.29293,0.09243,0.36856,0.19327,1.809e+05
0.92066,3.6825,0.29289,0.092403,0.36845,0.19324,1.81e+05
0.92039,3.6814,0.29284,0.092376,0.36834,0.1932,1.811e+05
0.92013,3.6804,0.2928,0.092349,0.36824,0.19316,1.812e+05
0.91986,3.6793,0.29276,0.092323,0.36813,0.19313,1.813e+05
0.91959,3.6782,0.29271,0.092296,0.36802,0.19309,1.814e+05
0.91933,3.6772,0.29267,0.092269,0.36792,0.19306,1.815e+05
0.91906,3.6761,0.29262,0.092242,0.36781,0.19302,1.816e+05
0.9188,3.6751,0.29258,0.092216,0.3677,0.19299,1.817e+05
0.91853,3.674,0.29254,0.092189,0.3676,0.19295,1.818e+05
0.91826,3.6729,0.29249,0.092163,0.36749,0.19291,1.819e+05
0.918,3.6719,0.29245,0.092136,0.36739,0.19288,1.82e+05
0.91773,3.6708,0.2924,0.092109,0.36728,0.19284,1.821e+05
0.91747,3.6698,0.29236,0.092083,0.36717,0.19281,1.822e+05
0.91721,3.6687,0.29232,0.092056,0.36707,0.19277,1.823e+05
0.91694,3.6676,0.29227,0.09203,0.36696,0.19274,1.824e+05
0.91668,3.6666,0.29223,0.092003,0.36686,0.1927,1.825e+05
0.91641,3.6655,0.29219,0.091977,0.36675,0.19266,1.826e+05
0.91615,3.6645,0.29214,0.09195,0.36665,0.19263,1.827e+05
0.91589,3.6634,0.2921,0.091924,0.36654,0.19259,1.828e+05
0.91562,3.6624,0.29206,0.091898,0.36643,0.19256,1.829e+05
0.91536,3.6613,0.29201,0.091871,0.36633,0.19252,1.83e+05
0.9151,3.6603,0.29197,0.091845,0.36622,0.19249,1.831e+05
0.91484,3.6592,0.29193,0.091819,0.36612,0.19245,1.832e+05
0.91457,3.6582,0.29188,0.091792,0.36601,0.19242,1.833e+05
0.91431,3.6571,0.29184,0.091766,0.36591,0.19238,1.834e+05
0.91405,3.6561,0.29179,0.09174,0.3658,0.19235,1.835e+05
0.91379,3.655,0.29175,0.091713,0.3657,0.19231,1.836e+05
0.91353,3.654,0.29171,0.091687,0.3656,0.19228,1.837e+05
0.91326,3.6529,0.29167,0.091661,0.36549,0.19224,1.838e+05
0.913,3.6519,0.29162,0.091635,0.36539,0.19221,1.839e+05
0.91274,3.6508,0.29158,0.091609,0.36528,0.19217,1.84e+05
0.91248,3.6498,0.29154,0.091583,0.36518,0.19213,1.841e+05
0.91222,3.6488,0.29149,0.091556,0.36507,0.1921,1.842e+05
0.91196,3.6477,0.29145,0.09153,0.36497,0.19206,1.843e+05
0.9117,3.6467,0.29141,0.091504,0.36487,0.19203,1.844e+05
0.91144,3.6456,0.29136,0.091478,0.36476,0.19199,1.845e+05
0.91118,3.6446,0.29132,0.091452,0.36466,0.19196,1.846e+05
0.91092,3.6436,0.29128,0.091426,0.36455,0.19192,1.847e+05
0.91067,3.6425,0.29123,0.0914,0.36445,0.19189,1.848e+05
0.91041,3.6415,0.29119,0.091374,0.36435,0.19185,1.849e+05
0.91015,3.6405,0.29115,0.091348,0.36424,0.19182,1.85e+05
0.90989,3.6394,0.29111,0.091322,0.36414,0.19178,1.851e+05
0.90963,3.6384,0.29106,0.091297,0.36404,0.19175,1.852e+05
0.90937,3.6374,0.29102,0.091271,0.36393,0.19171,1.853e+05
0.90912,3.6363,0.29098,0.091245,0.36383,0.19168,1.854e+05
0.90886,3.6353,0.29093,0.091219,0.36373,0.19165,1.855e+05
0.9086,3.6343,0.29089,0.091193,0.36362,0.19161,1.856e+05
0.90834,3.6333,0.29085,0.091167,0.36352,0.19158,1.857e+05
0.90809,3.6322,0.29081,0.091142,0.36342,0.19154,1.858e+05
0.90783,3.6312,0.29076,0.091116,0.36332,0.19151,1.859e+05
0.90757,3.6302,0.29072,0.09109,0.36321,0.19147,1.86e+05
0.90732,3.6291,0.29068,0.091064,0.36311,0.19144,1.861e+05
0.90706,3.6281,0.29064,0.091039,0.36301,0.1914,1.862e+05
0.90681,3.6271,0.29059,0.091013,0.36291,0.19137,1.863e+05
0.90655,3.6261,0.29055,0.090988,0.3628,0.19133,1.864e+05
0.9063,3.6251,0.29051,0.090962,0.3627,0.1913,1.865e+05
0.90604,3.624,0.29047,0.090936,0.3626,0.19126,1.866e+05
0.90579,3.623,0.29042,0.090911,0.3625,0.19123,1.867e+05
0.90553,3.622,0.29038,0.090885,0.3624,0.19119,1.868e+05
0.90528,3.621,0.29034,0.09086,0.36229,0.19116,1.869e+05
0.90502,3.62,0.2903,0.090834,0.36219,0.19113,1.87e+05
0.90477,3.6189,0.29025,0.090809,0.36209,0.19109,1.871e+05
0.90451,3.6179,0.29021,0.090783,0.36199,0.19106,1.872e+05
0.90426,3.6169,0.29017,0.090758,0.36189,0.19102,1.873e+05
0.90401,3.6159,0.29013,0.090732,0.36179,0.19099,1.874e+05
0.90375,3.6149,0.29009,0.090707,0.36168,0.19095,1.875e+05
0.9035,3.6139,0.29004,0.090682,0.36158,0.19092,1.876e+05
0.90325,3.6129,0.29,0.090656,0.36148,0.19089,1.877e+05
0.90299,3.6119,0.28996,0.090631,0.36138,0.19085,1.878e+05
0.90274,3.6108,0.28992,0.090605,0.36128,0.19082,1.879e+05
0.90249,3.6098,0.28987,0.09058,0.36118,0.19078,1.88e+05
0.90224,3.6088,0.28983,0.090555,0.36108,0.19075,1.881e+05
0.90199,3.6078,0.28979,0.09053,0.36098,0.19071,1.882e+05
0.90173,3.6068,0.28975,0.090504,0.36088,0.19068,1.883e+05
0.90148,3.6058,0.28971,0.090479,0.36078,0.19065,1.884e+05
0.90123,3.6048,0.28966,0.090454,0.36068,0.19061,1.885e+05
0.90098,3.6038,0.28962,0.090429,0.36058,0.19058,1.886e+05
0.90073,3.6028,0.28958,0.090404,0.36047,0.19054,1.887e+05
0.90048,3.6018,0.28954,0.090378,0.36037,0.19051,1.888e+05
0.90023,3.6008,0.2895,0.090353,0.36027,0.19048,1.889e+05
0.89998,3.5998,0.28946,0.090328,0.36017,0.19044,1.89e+05
0.89973,3.5988,0.28941,0.090303,0.36007,0.19041,1.891e+05
0.89948,3.5978,0.28937,0.090278,0.35997,0.19037,1.892e+05
0.89923,3.5968,0.28933,0.090253,0.35987,0.19034,1.893e+05
0.89898,3.5958,0.28929,0.090228,0.35977,0.19031,1.894e+05
0.89873,3.5948,0.28925,0.090203,0.35967,0.19027,1.895e+05
0.89848,3.5938,0.28921,0.090178,0.35958,0.19024,1.896e+05
0.89823,3.5928,0.28916,0.090153,0.35948,0.1902,1.897e+05
0.89798,3.5918,0.28912,0.090128,0.35938,0.19017,1.898e+05
0.89774,3.5908,0.28908,0.090103,0.35928,0.19014,1.899e+05
0.89749,3.5898,0.28904,0.090078,0.35918,0.1901,1.9e+05
0.89724,3.5888,0.289,0.090054,0.35908,0.19007,1.901e+05
0.89699,3.5878,0.28896,0.090029,0.35898,0.19004,1.902e+05
0.89675,3.5869,0.28892,0.090004,0.35888,0.19,1.903e+05
0.8965,3.5859,0.28887,0.089979,0.35878,0.18997,1.904e+05
0.89625,3.5849,0.28883,0.089954,0.35868,0.18994,1.905e+05
0.896,3.5839,0.28879,0.089929,0.35858,0.1899,1.906e+05
0.89576,3.5829,0.28875,0.089905,0.35848,0.18987,1.907e+05
0.89551,3.5819,0.28871,0.08988,0.35839,0.18983,1.908e+05
0.89526,3.5809,0.28867,0.089855,0.35829,0.1898,1.909e+05
0.89502,3.5799,0.28863,0.089831,0.35819,0.18977,1.91e+05
0.89477,3.579,0.28859,0.089806,0.35809,0.18973,1.911e+05
0.89453,3.578,0.28854,0.089781,0.35799,0.1897,1.912e+05
0.89428,3.577,0.2885,0.089757,0.35789,0.18967,1.913e+05
0.89404,3.576,0.28846,0.089732,0.3578,0.18963,1.914e+05
0.89379,3.575,0.28842,0.089707,0.3577,0.1896,1.915e+05
0.89355,3.5741,0.28838,0.089683,0.3576,0.18957,1.916e+05
0.8933,3.5731,0.28834,0.089658,0.3575,0.18953,1.917e+05
0.89306,3.5721,0.2883,0.089634,0.3574,0.1895,1.918e+05
0.89281,3.5711,0.28826,0.089609,0.35731,0.18947,1.919e+05
0.89257,3.5701,0.28822,0.089585,0.35721,0.18943,1.92e+05
0.89232,3.5692,0.28818,0.08956,0.35711,0.1894,1.921e+05
0.89208,3.5682,0.28813,0.089536,0.35701,0.18937,1.922e+05
0.89184,3.5672,0.28809,0.089511,0.35692,0.18933,1.923e+05
0.89159,3.5662,0.28805,0.089487,0.35682,0.1893,1.924e+05
0.89135,3.5653,0.28801,0.089463,0.35672,0.18927,1.925e+05
0.89111,3.5643,0.28797,0.089438,0.35662,0.18923,1.926e+05
0.89086,3.5633,0.28793,0.089414,0.35653,0.1892,1.927e+05
0.89062,3.5624,0.28789,0.089389,0.35643,0.18917,1.928e+05
0.89038,3.5614,0.28785,0.089365,0.35633,0.18914,1.929e+05
0.89014,3.5604,0.28781,0.089341,0.35624,0.1891,1.93e+05
0.88989,3.5595,0.28777,0.089317,0.35614,0.18907,1.931e+05
0.88965,3.5585,0.28773,0.089292,0.35604,0.18904,1.932e+05
0.88941,3.5575,0.28769,0.089268,0.35594,0.189,1.933e+05
0.88917,3.5566,0.28765,0.089244,0.35585,0.18897,1.934e+05
0.88893,3.5556,0.28761,0.08922,0.35575,0.18894,1.935e+05
0.88869,3.5546,0.28757,0.089195,0.35566,0.1889,1.936e+05
0.88845,3.5537,0.28752,0.089171,0.35556,0.18887,1.937e+05
0.8882,3.5527,0.28748,0.089147,0.35546,0.18884,1.938e+05
0.88796,3.5517,0.28744,0.089123,0.35537,0.18881,1.939e+05
0.88772,3.5508,0.2874,0.089099,0.35527,0.18877,1.94e+05
0.88748,3.5498,0.28736,0.089075,0.35517,0.18874,1.941e+05
0.88724,3.5489,0.28732,0.089051,0.35508,0.18871,1.942e+05
0.887,3.5479,0.28728,0.089027,0.35498,0.18867,1.943e+05
0.88676,3.5469,0.28724,0.089003,0.35489,0.18864,1.944e+05
0.88653,3.546,0.2872,0.088979,0.35479,0.18861,1.945e+05
0.88629,3.545,0.28716,0.088955,0.35469,0.18858,1.946e+05
0.88605,3.5441,0.28712,0.088931,0.3546,0.18854,1.947e+05
0.88581,3.5431,0.28708,0.088907,0.3545,0.18851,1.948e+05
0.88557,3.5422,0.28704,0.088883,0.35441,0.18848,1.949e+05
0.88533,3.5412,0.287,0.088859,0.35431,0.18845,1.95e+05
0.88509,3.5402,0.28696,0.088835,0.35422,0.18841,1.951e+05
0.88485,3.5393,0.28692,0.088811,0.35412,0.18838,1.952e+05
0.88462,3.5383,0.28688,0.088787,0.35403,0.18835,1.953e+05
0.88438,3.5374,0.28684,0.088763,0.35393,0.18832,1.954e+05
0.88414,3.5364,0.2868,0.08874,0.35384,0.18828,1.955e+05
0.8839,3.5355,0.28676,0.088716,0.35374,0.18825,1.956e+05
0.88367,3.5345,0.28672,0.088692,0.35365,0.18822,1.957e+05
0.88343,3.5336,0.28668,0.088668,0.35355,0.18819,1.958e+05
0.88319,3.5327,0.28664,0.088644,0.35346,0.18815,1.959e+05
0.88296,3.5317,0.2866,0.088621,0.35336,0.18812,1.96e+05
0.88272,3.5308,0.28656,0.088597,0.35327,0.18809,1.961e+05
0.88248,3.5298,0.28652,0.088573,0.35317,0.18806,1.962e+05
0.88225,3.5289,0.28648,0.08855,0.35308,0.18802,1.963e+05
0.88201,3.5279,0.28644,0.088526,0.35298,0.18799,1.964e+05
0.88178,3.527,0.2864,0.088502,0.35289,0.18796,1.965e+05
0.88154,3.526,0.28636,0.088479,0.3528,0.18793,1.966e+05
0.88131,3.5251,0.28632,0.088455,0.3527,0.18789,1.967e+05
0.88107,3.5242,0.28628,0.088432,0.35261,0.18786,1.968e+05
0.88084,3.5232,0.28624,0.088408,0.35251,0.18783,1.969e+05
0.8806,3.5223,0.2862,0.088384,0.35242,0.1878,1.97e+05
0.88037,3.5213,0.28616,0.088361,0.35233,0.18777,1.971e+05
0.88013,3.5204,0.28613,0.088337,0.35223,0.18773,1.972e+05
0.8799,3.5195,0.28609,0.088314,0.35214,0.1877,1.973e+05
0.87966,3.5185,0.28605,0.08829,0.35204,0.18767,1.974e+05
0.87943,3.5176,0.28601,0.088267,0.35195,0.18764,1.975e+05
0.8792,3.5167,0.28597,0.088244,0.35186,0.18761,1.976e+05
0.87896,3.5157,0.28593,0.08822,0.35176,0.18757,1.977e+05
0.87873,3.5148,0.28589,0.088197,0.35167,0.18754,1.978e+05
0.8785,3.5139,0.28585,0.088173,0.35158,0.18751,1.979e+05
0.87826,3.5129,0.28581,0.08815,0.35148,0.18748,1.98e+05
0.87803,3.512,0.28577,0.088127,0.35139,0.18745,1.981e+05
0.8778,3.5111,0.28573,0.088103,0.3513,0.18741,1.982e+05
0.87757,3.5101,0.28569,0.08808,0.35121,0.18738,1.983e+05
0.87733,3.5092,0.28565,0.088057,0.35111,0.18735,1.984e+05
0.8771,3.5083,0.28561,0.088033,0.35102,0.18732,1.985e+05
0.87687,3.5074,0.28557,0.08801,0.35093,0.18729,1.986e+05
0.87664,3.5064,0.28554,0.087987,0.35083,0.18725,1.987e+05
0.87641,3.5055,0.2855,0.087964,0.35074,0.18722,1.988e+05
0.87618,3.5046,0.28546,0.08794,0.35065,0.18719,1.989e+05
0.87594,3.5037,0.28542,0.087917,0.35056,0.18716,1.99e+05
0.87571,3.5027,0.28538,0.087894,0.35046,0.18713,1.991e+05
0.87548,3.5018,0.28534,0.087871,0.35037,0.1871,1.992e+05
0.87525,3.5009,0.2853,0.087848,0.35028,0.18706,1.993e+05
0.87502,3.5,0.28526,0.087825,0.35019,0.18703,1.994e+05
0.87479,3.499,0.28522,0.087802,0.3501,0.187,1.995e+05
0.87456,3.4981,0.28518,0.087779,0.35,0.18697,1.996e+05
0.87433,3.4972,0.28514,0.087756,0.34991,0.18694,1.997e+05
0.8741,3.4963,0.28511,0.087732,0.34982,0.18691,1.998e+05
0.87387,3.4954,0.28507,0.087709,0.34973,0.18687,1.999e+05


==> Data/save_with_bounds_train_loss.txt <==
SGD SVRG NNAG NNAG+SVRG Epoch Lower1 Upper1 Lower2 Upper2 Lower3 Upper3 Lower4 Upper4
2.2962579286159457 2.2956916672494403 1.914333682627325 2.1574323291363924 1 1.941252650229197 2.6512632070026947 1.940728167162627 2.6506551673362537 1.5882333866477263 2.2404339786069234 1.8131707385323774 2.5016939197404073
2.149054515971552 2.1616009058016346 1.5929590772865982 1.6813456429926028 2 1.8052362620150744 2.49287276992803 1.8167029781641204 2.506498833439149 1.2939194924606015 1.891998662112595 1.3774432715150804 1.9852480144701252
1.9117949315501601 1.9003236973453361 1.4712828308648773 1.462830368637124 3 1.587487196221038 2.2361026668792823 1.5768606501570497 2.2237867445336224 1.18421612468252 1.7583495370472346 1.1794026419235035 1.7462580953507445
1.7423661651589988 1.7108947166930075 1.396676490442527 1.331788510648186 4 1.4329031788621225 2.051829151455875 1.4040977047941952 2.01769172859182 1.1172084029285476 1.6761445779565065 1.06135221990746 1.6022248013889118
1.6182715858721064 1.5775970286954089 1.3431408030945626 1.2329999075102074 5 1.3201640884986627 1.91637908324555 1.2831482954777278 1.87204576191309 1.0690745388346032 1.617207067354522 0.972803451931677 1.4931963630887377
1.5362308445755786 1.488616650446754 1.3012845964649755 1.1643477070419226 6 1.245805063014965 1.826656626136192 1.2026802417078377 1.7745530591856702 1.0314538664247428 1.5711153265052082 0.9114383561577877 1.4172570579260575
1.474321960122384 1.42464892132889 1.2675843058492215 1.0906459290848667 7 1.1898155680051576 1.7588283522396104 1.1449595677390934 1.7043382749186866 1.00117731776236 1.5339912939360831 0.8459057182055774 1.335386139964156
1.42452502329941 1.3731121516250586 1.238733516663999 1.0487772461474705 8 1.1448665086777425 1.7041835379210775 1.0985358060572326 1.6476884971928847 0.9752443470151373 1.5022226863128607 0.80871664690136 1.288837845393581
1.380227037898415 1.3286842760146427 1.2143094246421018 1.0000547168733518 9 1.1049535802672554 1.6555004955295745 1.058573150051475 1.5987954019778103 0.953316918177644 1.4753019311065596 0.7656577704801097 1.2344516632665938
1.34108990093555 1.2852985545687967 1.192418853107773 0.9667242060879916 10 1.0697510545708737 1.6124287473002261 1.0196540069878874 1.550943102149706 0.9336900580703511 1.451147648145195 0.7361592874627412 1.197289124713242
1.3036106402040137 1.2465246924201543 1.1726763618876561 0.9203061562364974 11 1.0360883241342835 1.571132956273744 0.9849156850307609 1.5081336998095476 0.9159916425034267 1.4293610812718855 0.6954719960603097 1.145140316412685
1.2701791369472928 1.2109585233890185 1.1552214338918172 0.88486910112145 12 1.006109205544067 1.5342490683505186 0.953106314863005 1.468810731915032 0.9003374108844463 1.410105456899188 0.6643144203318602 1.10542378191104
1.2393058517590507 1.1782315749074797 1.1389580800519574 0.8552902749165548 13 0.9784638217488911 1.5001478817692102 0.9238962457870399 1.4325669040279194 0.885776495567802 1.3921396645361128 0.6384923749945886 1.0720881748385211
1.2105192829237876 1.1477143249662636 1.1239484946555496 0.8099311233633923 14 0.9527261915611527 1.4683123742864226 0.8966964017190484 1.3987322482134787 0.872339546830045 1.3755574424810542 0.5989784688235258 1.020883777903259
1.1833284375155366 1.1191358162390301 1.1102055951914827 0.7913474958990238 15 0.9284457527215144 1.4382111223095588 0.8712555968499274 1.367016035628133 0.8600619546256958 1.3603492357572695 0.5826407466712358 1.0000542451268117
1.158775841252273 1.0966422797087818 1.0973264051482197 0.7688374622284299 16 0.906552178024328 1.4109995044802182 0.8512648390100596 1.342019720407504 0.8485454244282621 1.3461073858681771 0.5632071871731064 0.9744677372837534
1.1347390521060474 1.0714398645150387 1.0851058120427228 0.7392702642894918 17 0.8851448599828247 1.3843332442292702 0.8289065716777324 1.313973157352345 0.837620961545775 1.3325906625396706 0.5374034624756899 0.9411370661032937
1.1127704487851515 1.0483197474075705 1.0735266515208635 0.732696112211022 18 0.865603803357235 1.359937094213068 0.8084108244375968 1.2882286703775443 0.8272881190698536 1.3197651839718734 0.5318495428432761 0.933542681578768
1.0922298063097708 1.0279030117118146 1.0633208828585228 0.7014280363555303 19 0.8473559431473924 1.3371036694721494 0.7903489606316088 1.2654570627920205 0.8181773908497165 1.308464374867329 0.504944566136912 0.8979115065741486
1.0716882434952288 1.0062189045502705 1.0531098060710047 0.6787043789654132 20 0.8291248393262652 1.3142516476641923 0.7711854946004055 1.2412523145001355 0.809051296196138 1.2971683159458713 0.48540308664837983 0.8720056712824467
1.053295161516008 0.9907744863568364 1.0431617566100928 0.6448038579434004 21 0.8128219046853604 1.2937684183466556 0.757533431994247 1.2240155407194258 0.8001923113493938 1.2861312018707918 0.4564628844829648 0.8331448314038361
1.0347009735339134 0.9672281084539336 1.0339356609889307 0.6390884308454098 22 0.7963608109935925 1.2730411360742344 0.7367892921415218 1.1976669247663454 0.791947283244764 1.2759240387330975 0.4514009199289989 0.8267759417618207
1.0171016723527322 0.9519025012393436 1.0253838012571375 0.6353571375722395 23 0.7807935974857854 1.253409747219679 0.7232826383737321 1.1805223641049551 0.7843305498062214 1.2664370527080535 0.4481049401193868 0.8226093350250923
1.0003965812609021 0.933971442865289 1.0169343764195813 0.6129045859789072 24 0.7660391067023148 1.2347540558194896 0.7075233393136768 1.1604195464169011 0.7767993475520368 1.2570694052871256 0.42917928190207094 0.7966298900557434
0.9835499538523157 0.9156150580271888 1.0086612011141638 0.5870740996721342 25 0.7511708569310351 1.2159290507735963 0.6914137938454741 1.1398163222089035 0.7694439777073812 1.2478784245209464 0.40722479101657233 0.7669234083276961
0.9677965936663053 0.9011368614214155 1.0013677302185835 0.5896654874962919 26 0.7372875666181915 1.1983056207144192 0.6786975432164021 1.1235761796264288 0.7629383507080068 1.2397971097291602 0.4091535089252677 0.7701774660673161
0.9527113771366189 0.8878707672285913 0.9939137702078925 0.5720923895097298 27 0.7240061625782694 1.1814165916949684 0.6670777689100311 1.1086637655471514 0.7562923999714531 1.2315351404443318 0.39445230326670067 0.749732475752759
0.9379729813588854 0.8647770315218155 0.9869480158971703 0.5416334912733501 28 0.7110402758712994 1.1649056868464716 0.6468747104973908 1.0826793525462401 0.7501061901470132 1.2237898416473274 0.36882533757838654 0.7144416449683137
0.9229957649374712 0.8485363912856793 0.9796710550575458 0.5107575452417287 29 0.6978809506078467 1.1481105792670956 0.6326739776283278 1.0643988049430306 0.743630766537777 1.2157113435773146 0.34305916659438784 0.6784559238890695
0.9089777621238128 0.8397727963450314 0.973138645986843 0.5475342558530134 30 0.6855789677372448 1.1323765565103807 0.6249520463052849 1.054593546384778 0.7378239246587722 1.2084533673149136 0.3735229223508012 0.7215455893552256
0.8943294737287951 0.83455295681458 0.966845599445693 0.5481944145372761 31 0.6727360056909131 1.1159229417666772 0.6203583758111155 1.0487475378180444 0.7322177203272202 1.2014734785641659 0.3738079832462119 0.7225808458283404
0.880802202043707 0.8210162186542587 0.9605561457536256 0.5385527209666988 32 0.6608921661062049 1.1007122379812089 0.6086562207220392 1.0333762165864782 0.7266341125124475 1.1944781789948038 0.36565141412284763 0.71145402781055
0.867109477432335 0.7976876232915979 0.9549137055931037 0.5104580372457613 33 0.64891384006091 1.08530511480376 0.5883507319397867 1.0070245146434091 0.7216241814756126 1.1882032297105949 0.3421770519222965 0.6787390225692261
0.8537072779882289 0.7808892670990257 0.9488339797748478 0.5146766138122514 34 0.6372038194634206 1.070210736513037 0.5737471519937378 0.9880313822043136 0.716222513731499 1.1814454458181967 0.3455891543000824 0.6837640733244204
0.8407654624251301 0.7731536439350803 0.943105493630747 0.47536575120237784 35 0.6259068325556097 1.0556240922946505 0.5670183949266161 0.9792888929435446 0.711138753600991 1.175072233660503 0.31317873571859445 0.6375527666861612
0.828497736203625 0.7550234890731093 0.9376423502783944 0.44279623678730573 36 0.6152139207018492 1.0417815517054008 0.5513046280323517 0.958742350113867 0.7062810520578215 1.1690036484989672 0.2865545194000565 0.599037954174555
0.8153160371800976 0.7400151027800025 0.9322749909385089 0.43910681143965197 37 0.6037321486908132 1.026899925669382 0.5383883299177188 0.9416418756422862 0.7015156043082498 1.163034377568768 0.2831531760101448 0.5950604468691592
0.8029765579878065 0.7330819601159723 0.927150297164917 0.46349560404267837 38 0.5930010620431556 1.0129520539324575 0.532284550440325 0.9338793697916196 0.696972110247562 1.1573284840822722 0.3030413804304157 0.6239498276549411
0.7913408789507417 0.7211527974099455 0.9219363152542532 0.4543113049272153 39 0.5828905109336209 0.9997912469678625 0.5220716326890685 0.9202339621308225 0.6923450893574536 1.1515275411510528 0.29539882902719783 0.6132237808272327
0.7795814644192797 0.7107066207377197 0.9169894248647307 0.43468038243386903 40 0.5726855972108559 0.9864773316277035 0.5131023096868863 0.9083109317885532 0.6879560269469353 1.1460228227825262 0.2793581374220403 0.5900026274456978
0.7680377640192162 0.7087267954540832 0.9120878777921657 0.4862568428149194 41 0.5626801599949037 0.9733953680435287 0.5113394819502082 0.9061141089579583 0.6836075773035408 1.1405681782807906 0.3190883859409791 0.6534252996888597
0.7564748018313094 0.6850777969107299 0.907439855579525 0.4591574564161699 42 0.5526652658700537 0.9602843377925652 0.4910536822506637 0.8791019115707961 0.6794917054609322 1.1353880056981178 0.29870466376906024 0.6196102490632796
0.7446912244419612 0.6775584507285788 0.9025693414537498 0.4262897945602265 43 0.5424765389599061 0.9469059099240164 0.48452052214538044 0.8705963793117771 0.6751852839182073 1.1299533989892923 0.271454965454766 0.581124623665687
0.7340839192499897 0.6640595072084833 0.8981030911150032 0.42102882355604027 44 0.5333176682860266 0.9348501702139529 0.47307259478377595 0.8550464196331906 0.6712382235276628 1.1249679587023436 0.26811630182881097 0.5739413452832696
0.7227005508683069 0.6586707612571051 0.8940657331872627 0.4312964839084296 45 0.5234934666074459 0.9219076351291678 0.4683910193228611 0.8489505031913491 0.6676581609386757 1.1204733054358498 0.27613023559868144 0.5864627322181778
0.7114636110813568 0.6489112145093549 0.8893232174560695 0.4415414722426735 46 0.5138107959263094 0.9091164262364042 0.4600289757192131 0.8377934532994966 0.6634674241127649 1.115179010799374 0.28497710417471445 0.5981058403106325
0.7004790556790959 0.6271570309091483 0.8851600276215759 0.3964465583681755 47 0.5043561994149601 0.8966019119432316 0.4415364382980138 0.8127776235202828 0.6597926141674473 1.1105274410757044 0.24828959966742617 0.5446035170689248
0.6899968800966241 0.6261995036478922 0.880902445203889 0.38932218477225206 48 0.49534785409899484 0.8846459060942533 0.4407488155057425 0.8116501917900419 0.6560381468495455 1.1057667435582326 0.24195181238289873 0.5366925571616054
0.6796962457373167 0.6333681137227188 0.8766331631890344 0.4144604071631761 49 0.4865034143918172 0.8728890770828162 0.44655945788947604 0.8201767695559616 0.6522725941752386 1.1009937322028303 0.26229786691154244 0.5666229474148098
0.6693320070424348 0.6238405263332454 0.8727571422257997 0.40572968611155485 50 0.47761611454387026 0.8610478995409994 0.4384282026595146 0.8092528500069762 0.6488577572662647 1.0966565271853346 0.25530800296983847 0.5561513692532712
0.6589219248870296 0.6002438957943482 0.868515770731832 0.4059528923419583 51 0.46870360038404846 0.8491402493900108 0.41843871696905977 0.7820490746196367 0.6451503067679464 1.0918812346957174 0.254350906845636 0.5575548778382806
0.6491284082536503 0.5979529241609679 0.8644807554762381 0.3775349606581203 52 0.46032885311404814 0.8379279633932524 0.4164364797938108 0.779469368528125 0.6416032902093478 1.0873582207431285 0.23216657561274648 0.5229033457034942
0.6389818068527047 0.5810268336473523 0.8607029057734307 0.3776629359006425 53 0.4516645762506077 0.8262990374548016 0.4022778290157031 0.7597758382790015 0.6382912231049929 1.0831145884418685 0.23207717479978757 0.5232486970014973
0.6286854296236697 0.5740385938159492 0.8570943852405414 0.3842364864604895 54 0.4428793125236232 0.8144915467237162 0.3963715449213686 0.7517056427105299 0.635131309533362 1.0790574609477206 0.2376145738213622 0.5308583990996169
0.6196933008425529 0.5808736265505976 0.8533605627505979 0.38001357634049243 55 0.4352214473330953 0.8041651543520105 0.4020857772518277 0.7596614758493675 0.63185316732138 1.074867958179816 0.23387806800658603 0.5261490846743988
0.6093878094468963 0.5944484802644194 0.8497790648123187 0.364704858303032 56 0.4264545219068392 0.7923210969869534 0.4134180510937344 0.7754789094351044 0.628693406680942 1.0708647229436954 0.22222911745672455 0.5071805991493394
0.6001264034834741 0.5619476279982216 0.8456723340751264 0.3477783175466387 57 0.4185881046585296 0.7816647023084187 0.38597446681703773 0.7379207891794055 0.6250940880215399 1.066250580128713 0.20830464064860443 0.48725199444467293
0.5909413569809301 0.5447740142245576 0.842401725949381 0.3791961435871699 58 0.4107979766126443 0.7710847373492159 0.3715560813029204 0.7179919471461949 0.6222256333227238 1.0625778185760382 0.23314385494282475 0.5252484322315151
0.5816443258586823 0.5386362208887135 0.8388301339343458 0.3570088062140032 59 0.40291769266281063 0.760370959054554 0.36637945862227983 0.7108929831551473 0.6190945836663071 1.0585656842023845 0.21551504620889203 0.4985025662191144
0.571551652911031 0.5343912895435415 0.8355641779263534 0.3878130309214659 60 0.3943835921032457 0.7487197137188164 0.3629286806916801 0.705853898395403 0.6162234036529488 1.054904952199758 0.23832427627502448 0.5373017855679073
0.5636025221413358 0.5452524987880685 0.8322095380853053 0.3273556893777168 61 0.3876678209416927 0.7395372233409788 0.37186834555693454 0.7186366520192025 0.6132817653033231 1.0511373108672875 0.19245440325083082 0.46225697550460276
0.554243712915141 0.5169321015381904 0.8286941465666837 0.36111922555738857 62 0.379780906517732 0.7287065193125499 0.3481935628588416 0.6856706402175391 0.6102047130654714 1.047183580067896 0.21688918653426528 0.5053492645805119
0.5454610037453034 0.5029082712338633 0.825445223759736 0.36110164010992546 63 0.3723804199891082 0.7185415875014985 0.33650316351233295 0.6693133789553936 0.6073513029810308 1.043539144538441 0.21774893072874363 0.5044543494911073
0.5361485074586271 0.50753606868541 0.8223498896621837 0.3757805712706864 64 0.36455416005213886 0.7077428548651152 0.34011254712393013 0.6749595902468899 0.6046516560464009 1.0400481232779666 0.22940086703115356 0.5221602755102193
0.5276872346172934 0.5291176494849308 0.8189456374272513 0.3782577961330752 65 0.35744522776685617 0.6979292414677306 0.3566473025161043 0.7015879964537572 0.6016719879510497 1.036219286903453 0.2314538894897159 0.5250617027764345
0.5183015308330965 0.5191791672878863 0.8157760952649367 0.3473258213989217 66 0.3495821349343679 0.687020926731825 0.3495019523591075 0.688856382216665 0.5988769235716733 1.0326752669582 0.20575710985178303 0.4888945329460604
0.5103933047074491 0.4758637259940587 0.8128712793521565 0.3150479425437977 67 0.3429607694997855 0.6778258399151128 0.31383082953871827 0.6378966224493992 0.5963464162641735 1.0293961424401394 0.18191480561164794 0.44818107947594743
0.5020122895841403 0.46378247280464613 0.809660019757955 0.33334169462108815 68 0.33596252101781154 0.6680620581504692 0.30406140249284896 0.6235035431164433 0.5935207953968302 1.0257992441190797 0.19496327881248623 0.4717201104296901
0.49285536482930176 0.49512447039013174 0.8067073911885778 0.40526915317820505 69 0.3283229283131238 0.6573878013454797 0.32943569418019675 0.6608132466000667 0.5909361755670605 1.022478606810095 0.2522020154268805 0.5583362909295296
0.4855370375592156 0.48615110093237046 0.8035968177420708 0.3831710854483307 70 0.32223495687880443 0.6488391182396268 0.32190661500553996 0.650395586859201 0.5882124784867502 1.0189811569973914 0.23222266276750508 0.5341195081291563
0.47661284223827716 0.4672880665020414 0.800766841380302 0.31792670421438085 71 0.31481210706876095 0.6384135774077934 0.3067170702109739 0.6278590627931089 0.5857439966080102 1.0157896861525937 0.18519873243894436 0.45065467598981734
0.4687045058935804 0.4575407365975363 0.7980069276431332 0.3180538674787906 72 0.30825251388979275 0.629156497897368 0.2985612701572818 0.6165202030377908 0.5833089254830074 1.012704929803259 0.1842837238804448 0.45182401107713643
0.46020448916136764 0.4484972544119257 0.795062271637075 0.2817632559721437 73 0.30121311804458195 0.6191958602781533 0.29109972402534356 0.6058947847985079 0.5807429320252255 1.0093816112489244 0.15622577689361652 0.4073007350506709
0.4529261052265496 0.45266262123604184 0.7921547715792724 0.3051407083483113 74 0.2951996179669306 0.6106525924861685 0.29429715459144085 0.6110280878806429 0.5781966150416886 1.0061129281168562 0.17448436188270394 0.43579705481391867
0.44493813908485036 0.46249343305635626 0.7894930109419787 0.31805613433461055 75 0.2886043127901131 0.6012719653795876 0.30217150304457485 0.6228153630681377 0.5758654139781169 1.0031206079058403 0.18507103889439083 0.4510412297748303
0.4375374940416926 0.4638695625173848 0.7867266479374655 0.28780055464795595 76 0.28250684613229116 0.5925681419510941 0.303111465449749 0.6246276595850206 0.5734342879695113 1.0000190079054196 0.16075102798353305 0.4148500813123789
0.43014954531046057 0.4426651076873398 0.7839435706853561 0.27227879832832197 77 0.2764299111538096 0.5838691794671116 0.28572003466284723 0.5996101807118324 0.5709989747575736 0.9968881666131387 0.14902467258504143 0.3955329240716025
0.42163163010516885 0.42931975251792565 0.7811845807601576 0.29768341406548626 78 0.26944590433804283 0.5738173558722949 0.2754763789981092 0.5831631260377421 0.5685732179592377 0.9937959435610776 0.16848498723512603 0.42688184089584646
0.4138260635759329 0.42367863529206956 0.7787490365164512 0.2936738193593681 79 0.26305241224133247 0.5645997149105333 0.2706338766242794 0.5767233939598597 0.5664520355342999 0.9910460374986025 0.16506733867212176 0.42228030004661443
0.407447869590748 0.43065812162711953 0.776335976916887 0.3139411051463469 80 0.25783494278161434 0.5570607963998817 0.2755643833530541 0.585751859901185 0.5643483056909717 0.9883236481428024 0.18057508643389053 0.4473071238588032
0.400287433636501 0.45022992536311257 0.7736494531316678 0.2998208652360036 81 0.25199141773326666 0.5485834495397353 0.29141884972370447 0.6090410010025207 0.5619934049084234 0.9853055013549121 0.17016228434799022 0.429479446124017
0.3928628722639264 0.43140899986505055 0.7710143866527186 0.311746287186299 82 0.2459607289280702 0.5397650155997826 0.276457656472596 0.5863603432575051 0.5596804560056053 0.9823483172998319 0.17811580977839434 0.4453767645942036
0.3865041810433235 0.3945601964445637 0.768458841678203 0.284768126945814 83 0.24078299475857226 0.5322253673280748 0.24654036173186475 0.5425800311572626 0.5574639311111313 0.9794537522452746 0.1583760475100832 0.4111602063815448
0.380221270163403 0.37585763439888614 0.765995479922008 0.2988178244012448 84 0.2356959216630758 0.5247466186637302 0.23185546277218008 0.5198598060255922 0.5552979988118163 0.9766929610321997 0.16846145298650034 0.4291741958159893
0.3725854783964432 0.38013929531140167 0.7637205601348291 0.31207729836156517 85 0.2295149854954789 0.5156559712974075 0.23480301098657982 0.5254755796362235 0.5533082471373791 0.9741328731322791 0.17942616562509844 0.4447284310980319
0.36563631389766477 0.39835127335675347 0.7611820815745598 0.28877593306038535 86 0.22390238339704716 0.5073702443982824 0.2498961919633102 0.5468063547501967 0.5510882704572729 0.9712758926918467 0.16167820125831733 0.41587366486245336
0.3600464192128566 0.4052376902354952 0.7587048124750633 0.30760449689534275 87 0.21940696775507276 0.5006858706706405 0.25466879790518393 0.5558065825658065 0.5489235642055589 0.9684860607445677 0.17682751602877128 0.4383814777619142
0.3534279561894552 0.40016420972545436 0.7560582395147561 0.3346355756061138 88 0.21408830023873945 0.49276761214017095 0.2505740277621785 0.5497543916887302 0.5466078964084483 0.965508582621064 0.19585186452377548 0.4734192866884521
0.34682718792887374 0.3942343192587099 0.7540956525079658 0.3626282335280458 89 0.2087906402270996 0.4848637356306479 0.24648292830522325 0.5419857102121965 0.5448894606481334 0.9633018443677983 0.2186745458553709 0.5065819212007207
0.3390144316346178 0.37006067122759106 0.7518545995092454 0.24798625811977346 90 0.20253553928498982 0.4754933239842458 0.22706369946416283 0.5130576429910193 0.5429267640061415 0.9607824350123493 0.12981586641762222 0.3661566498219247
0.335110170985846 0.38647868660090445 0.7493269794823035 0.2486635413376943 91 0.1994240516861001 0.4707962902855919 0.2400196022520542 0.5329377709497547 0.5407172097116143 0.9579367492529928 0.13031592230228733 0.3670111603731013
0.3285541810271571 0.3661456399323309 0.7472836538958731 0.27465394311786995 92 0.19420120511751754 0.4629071569367967 0.22381740004337708 0.5084738798212847 0.5389222807494609 0.9556450270422854 0.1495378613113511 0.3997700249243888
0.3231123966095812 0.36510215193614404 0.7448810477486199 0.26221441402239365 93 0.18988063150517767 0.45634416171398473 0.222366821373834 0.5078374824984541 0.5368337746349334 0.9529283208623063 0.1410209889226669 0.3834078391221204
0.3171985440665994 0.3787775842915944 0.7425320669884801 0.30877601263658777 94 0.1851928801860281 0.44920420794717075 0.23350717669452403 0.5240479918886648 0.5347805521226161 0.950283581854344 0.17237509646063512 0.44517692881254045
0.30959151338671553 0.37881235651733813 0.7403669397792091 0.29887478047376853 95 0.1791702134804999 0.4400128132929312 0.2331634305225854 0.5244612825120909 0.5328915747201143 0.9478423048383039 0.1676549823968676 0.43009457855066946
0.3053342498038583 0.34640115148547435 0.7380472774567354 0.2713692261601615 96 0.17581874761503924 0.4348497519926774 0.2066307359135234 0.48617156705742526 0.5308628387293227 0.945231716184148 0.14771949061783002 0.395018961702493
0.3008489580813062 0.3373005528679437 0.7360351355350992 0.2957487274809262 97 0.17228712591764192 0.4294107902449704 0.20047349166976625 0.47412761406612114 0.5291060103484769 0.9429642607217216 0.1654982892927878 0.4259991656690646
0.29430040640427785 0.311210906612532 0.7338712682256766 0.2962121395702662 98 0.16714024556246088 0.4214605672460948 0.17990238923396185 0.4425194239911021 0.5272201610215419 0.9405223754298113 0.16723611658197302 0.4251881625585594
0.28714454724855937 0.32313142372890735 0.7318457738670242 0.24793048524666964 99 0.16153776287895563 0.41275133161816313 0.18921723590261177 0.45704561155520296 0.5254417764288943 0.9382497713051541 0.12988538591193588 0.3659755845814034
0.282876305569373 0.3422696441178546 0.7297993557856365 0.28968657774831674 100 0.15821263435668986 0.4075399767820561 0.20439405730040144 0.48014523093530775 0.5236541892198232 0.9359445223514498 0.16153872012062112 0.4178344353760124

==> Data/save_with_bounds_val_acc.txt <==
SGD SVRG NNAG NNAG+SVRG Epoch Lower1 Upper1 Lower2 Upper2 Lower3 Upper3 Lower4 Upper4
0.165595703125 0.1666748046875 0.34978515624999995 0.296259765625 1 0.07004282830276305 0.26114857794723695 0.07074989553382363 0.2625997138411764 0.20986032181209516 0.4897099906879048 0.16862102389223044 0.42389850735776957
0.2672412109375 0.27029785156249997 0.427802734375 0.406640625 2 0.14590806195867906 0.3885743599163209 0.1483141659542645 0.39228153717073544 0.27389485070825276 0.5817106180417473 0.25699834889006123 0.5562829011099387
0.33040527343750004 0.3388281249999999 0.4572802734375 0.46777832031249994 3 0.19568597499530557 0.46512457187969447 0.20232766303717076 0.4753285869628291 0.29807844648093773 0.6164821003940623 0.3073121238921324 0.6282445167328674
0.37385742187500004 0.3976513671875 0.4711376953125 0.5147509765625 4 0.23054337856354548 0.5171714651864546 0.24984631476988495 0.545456419605115 0.30976007799129207 0.632515312633708 0.34662473116868764 0.6828772219563124
0.4053076171875 0.43822265624999995 0.49981933593749994 0.5227490234374998 5 0.2560628491369057 0.5545523852380944 0.28308053250090026 0.5933647799990996 0.33363750720289187 0.666001164672108 0.3531616992479212 0.6923363476270785
0.42796386718749996 0.4672607421875 0.512587890625 0.55740234375 6 0.27461974936351063 0.5813079850114893 0.30706304428163744 0.6274584400933626 0.34439522181041066 0.6807805594395893 0.38241399150053 0.7323906959994699
0.4504638671875 0.48528808593750006 0.5252001953125001 0.557509765625 7 0.29316072406781757 0.6077670103071824 0.32203851910392095 0.6485376527710791 0.3548518276185202 0.6955485630064799 0.38238175705081906 0.732637774199181
0.46607421875000005 0.4987060546875 0.52439453125 0.5675488281250001 8 0.306092122390327 0.6260563151096731 0.333181369768817 0.6642307396061831 0.3540378878313344 0.6947511746686656 0.3909106258813919 0.7441870303686082
0.4924267578124999 0.5141259765624999 0.5374755859375 0.5633740234374998 9 0.3279890951727975 0.6568644204522023 0.3461181920059744 0.6821337611190255 0.3652084818286579 0.7097426900463422 0.38726648717631446 0.739481559698685
0.48733398437500003 0.5275292968749999 0.5424169921875002 0.5793603515625001 10 0.32370554422869435 0.6509624245213057 0.3573349269900725 0.6977236667599274 0.3693187312655361 0.7155152531094642 0.40090258032933956 0.7578181227956606
0.5014697265625 0.536796875 0.5489941406250002 0.5871240234375 11 0.33545411426562183 0.6674853388593782 0.36512352526091485 0.708470224739085 0.3749430863343418 0.7230451949156586 0.40744943199348593 0.7667986148815141
0.5114453125000001 0.5495849609375002 0.557470703125 0.585791015625 12 0.3438399212057554 0.6790507037942448 0.37587582625927185 0.7232940956157285 0.38196380927071144 0.7329775969792887 0.406396584984189 0.765185446265811
0.523134765625 0.5598974609375 0.5574951171875 0.6004150390624997 13 0.35346774365435973 0.6928017875956404 0.3845743422239333 0.7352205796510668 0.38201332599726034 0.7329769083777397 0.4187791333043014 0.782050944820698
0.5302539062499999 0.5681103515624999 0.5604052734374998 0.6004833984375 14 0.35955606471040846 0.7009517477895914 0.3914948401889713 0.7447258629360285 0.38449996042983015 0.7363105864451694 0.41875283753771325 0.7822139593372868
0.5415039062500001 0.5705810546875 0.5616259765624999 0.595126953125 15 0.3690031040237205 0.7140047084762797 0.3935586374653144 0.7476034719096856 0.38557114005308096 0.7376808130719188 0.41426124299538397 0.7759926632546159
0.5466064453125001 0.5768701171874999 0.5656591796874999 0.6007861328124999 16 0.3733300663344783 0.719882824290522 0.3988917151127922 0.7548485192622076 0.3888813977069379 0.742436961668062 0.4190641138050074 0.7825081518199924
0.558720703125 0.5808984374999999 0.5703955078125 0.59275390625 17 0.3835636986121551 0.7338777076378449 0.4022889585256806 0.7595079164743193 0.39292826835512873 0.7478627472698713 0.4122492877620713 0.7732585247379287
0.5629980468749999 0.587548828125 0.5737304687499999 0.5969580078125001 18 0.3871745444501982 0.7388215492998016 0.4079519857804607 0.7671456704695392 0.39575704790124633 0.7517038895987534 0.4158449517520313 0.7780710638729689
0.5614599609375001 0.59021484375 0.5793505859375 0.5973437500000001 19 0.38577723667962127 0.7371426851953788 0.4102053494975119 0.770224338002488 0.4005378948075917 0.7581632770674083 0.41609329565913855 0.7785942043408616
0.5729296874999998 0.5906933593750001 0.5777880859375001 0.6066845703125001 20 0.39555367421859744 0.7503057007814022 0.4105941211291079 0.7707925976208923 0.39917168688244015 0.75640448499256 0.4241038901237597 0.7892652505012405
0.582734375 0.5975048828125 0.579267578125 0.6027539062500001 21 0.4038666684607368 0.7616020815392632 0.41637062446804796 0.7786391411569521 0.4003722248952705 0.7581629313547293 0.42076285461574436 0.7847449578842559
0.5764306640625 0.5941992187499998 0.5794775390625 0.5955908203125 22 0.3984526669474542 0.7544086611775458 0.4135104028974411 0.7748880346025585 0.40063899657794755 0.7583160815470524 0.41462924898607123 0.7765523916389288
0.5774951171875 0.5974267578124999 0.5848974609375 0.5941992187499999 23 0.3994030172703854 0.7555872171046146 0.4162539398842442 0.7785995757407556 0.405208362172524 0.7645865597024759 0.4135175169145777 0.7748809205854221
0.5844677734375001 0.6052685546875 0.584267578125 0.599560546875 24 0.4052581496347821 0.7636773972402181 0.42296733389588215 0.7875697754791178 0.40462417873319756 0.7639109775168024 0.41806181696593137 0.7810592767840687
0.5999951171874998 0.6040673828124999 0.5845654296875 0.5919287109375 25 0.41850913848087334 0.7814810958941262 0.42193032230331384 0.786204443321686 0.4049558172859513 0.7641750420890487 0.4115218329104443 0.7723355889645557
0.5963818359375002 0.6002001953125 0.5884619140624999 0.5940673828125 26 0.41541834056823856 0.7773453313067618 0.41858247423711636 0.7818179163878837 0.40820272441366645 0.7687211037113334 0.4133988846442087 0.7747358809807914
0.5962451171875001 0.6103173828125 0.5916943359375 0.601826171875 27 0.41527841073896116 0.777211823636039 0.42720758930265734 0.7934271763223427 0.4109835828959243 0.7724050889790757 0.42001590725314897 0.783636436496851
0.601640625 0.6145068359375 0.5897656250000001 0.6081640625000001 28 0.4198939638350085 0.7833872861649915 0.4308316793398622 0.7981819925351378 0.40933717797443525 0.7701940720255649 0.42542225019712276 0.7909058748028774
0.6037353515625 0.6086328125 0.5886816406249998 0.5916894531250001 29 0.42164859038321234 0.7858221127417877 0.42573182578333957 0.7915337992166604 0.408389697562682 0.7689735836873177 0.41136300153603017 0.7720159047139701
0.6029980468749999 0.59693359375 0.5935205078125 0.5809179687499999 30 0.42103292722996755 0.7849631665200323 0.4156564751181008 0.7782107123818992 0.4125167024032572 0.7745243132217428 0.4021931742998981 0.7596427632001017
0.60876953125 0.5999609375 0.5925781250000002 0.5806738281249999 31 0.42596470758485694 0.791574354915143 0.4184201982460315 0.7815016767539685 0.41171445711560584 0.7734417928843945 0.401946537721084 0.7594011185289158
0.602822265625 0.6110449218749999 0.5955371093750002 0.5864843750000001 32 0.42081616555783097 0.784828365692169 0.42782173687345715 0.7942681068765427 0.4141839337767132 0.776890284973287 0.40692881302668293 0.7660399369733172
0.6040771484374999 0.6162158203125 0.5968017578125 0.5833691406250001 33 0.4218409268151251 0.7863133700598748 0.4322476634751926 0.8001839771498074 0.41531967903567135 0.7782838365893286 0.40434531382686223 0.762392967423138
0.6079785156249999 0.6127441406249999 0.5955224609375 0.5896875 34 0.42526519500193316 0.7906918362480667 0.42924833121157924 0.7962399500384206 0.41423226895200527 0.7768126529229948 0.4096590807138004 0.7697159192861996
0.6053857421874997 0.6173632812500001 0.595595703125 0.6027978515625 35 0.4230355779948475 0.787735906380152 0.43321468275911457 0.8015118797408856 0.4142947256752256 0.7768966805747743 0.420854576372271 0.7847411267527289
0.6118017578125001 0.6184082031249998 0.5985400390625 0.5972509765624998 36 0.42850660212302927 0.795096913501971 0.43411262416116425 0.8027037820888353 0.4167818088405365 0.7802982692844634 0.41611957424710444 0.7783823788778952
0.613349609375 0.6130859375000001 0.5970507812500001 0.5925634765625 37 0.4298076113552733 0.7968916073947268 0.4294962957514563 0.7966755792485438 0.4155518653189779 0.7785496971810223 0.41211752308008853 0.7730094300449114
0.6141943359375001 0.6136572265625 0.5981591796874999 0.5935498046875 38 0.43055970397590504 0.7978289678990951 0.4300083418186377 0.7973061113063623 0.4164787029219754 0.7798396564530243 0.4130197874575987 0.7740798219174012
0.6154394531249999 0.6162353515624998 0.5980322265625 0.5895019531249999 39 0.4315984018948925 0.7992805043551073 0.4322787677371585 0.8001919353878411 0.41636253756263414 0.7797019155623659 0.4095229294834063 0.7694809767665934
0.6167578125000001 0.6080224609375001 0.599775390625 0.57890625 40 0.43271586128124095 0.8007997637187592 0.4252348895528922 0.7908100323221081 0.4178211490236826 0.7817296322263173 0.40041444173523866 0.7573980582647613
0.6134863281249998 0.615771484375 0.5982324218749999 0.5744873046875 41 0.4299561115999067 0.797016544650093 0.43182257868485485 0.7997203900651451 0.4165354533127671 0.7799293904372328 0.39673853828255834 0.7522360710924416
0.6118994140625 0.6144482421874999 0.6009570312499999 0.5809326171875002 42 0.4285659426962318 0.7952328854287682 0.43071622214941296 0.7981802622255869 0.4188388398794398 0.78307522262056 0.40215846912676695 0.7597067652482334
0.6154638671875 0.6145605468750001 0.6026855468749999 0.5849462890625001 43 0.4316149902572858 0.7993127441177142 0.43086927705029276 0.7982518166997074 0.42031932777678527 0.7850517659732145 0.4056723715796505 0.7642202065453497
0.614716796875 0.6130810546875001 0.601376953125 0.5838671874999999 44 0.430976312345846 0.7984572814041541 0.42957882252183077 0.7965832868531694 0.41920342348505024 0.7835504827649497 0.4047505024974095 0.7629838725025903
0.6185107421875 0.6143212890624999 0.6010839843749999 0.57919921875 45 0.4342127158093517 0.8028087685656483 0.43064607122551424 0.7979965068994856 0.41896872075928054 0.7831992479907193 0.40078426262263095 0.757614174877369
0.6208154296875 0.6211669921875 0.6031884765625 0.583046875 46 0.4361807050456119 0.8054501543293882 0.4364925601943076 0.8058414241806925 0.420747607863023 0.7856293452619769 0.40411070860421305 0.7619830413957869
0.6282666015625 0.6149267578125001 0.6019628906250001 0.5861816406249999 47 0.44255192618412564 0.8139812769408744 0.43119017068639137 0.7986633449386087 0.41970499015455315 0.7842207910954471 0.4067477237110976 0.7656155575389022
0.6253662109374999 0.6047998046875002 0.6017431640625001 0.5801708984375 48 0.4400819174691477 0.8106505044058521 0.42243792357438426 0.7871616858006161 0.4195438115452673 0.7839425165797328 0.40163744695611414 0.7587043499188859
0.620078125 0.6002099609375 0.6037207031249999 0.5726953124999999 49 0.4355523634560913 0.8046038865439088 0.41846403203668076 0.7819558898383192 0.42119842160440485 0.7862429846455949 0.3952898341826078 0.750100790817392
0.6231249999999999 0.6110302734374999 0.6041796875000001 0.5752587890624998 50 0.4381502279319416 0.8080997720680583 0.4277752470886364 0.7942852997863634 0.4215895666131467 0.7867698083868534 0.3974678714169969 0.7530497067080028
0.6090771484374999 0.6051757812499999 0.6044335937499999 0.5778466796875 51 0.42616966169314263 0.7919846351818572 0.42272230500831465 0.7876292574916852 0.4218099652488426 0.7870572222511573 0.39963592608727927 0.7560574332877208
0.6169482421875 0.6110888671875001 0.6039501953125002 0.5838427734375 52 0.432897345268095 0.800999139106905 0.4278782564307675 0.7942994779442327 0.4213961510370765 0.7865042395879238 0.4047252106291633 0.7629603362458368
0.6093115234375 0.612353515625 0.6056054687499999 0.5756396484375 53 0.4263681851832198 0.7922548616917802 0.42896626174722075 0.7957407695027792 0.4228298371222565 0.7883811003777432 0.3977306583182182 0.7535486385567819
0.6160986328125 0.604345703125 0.6039306640625 0.5705273437500001 54 0.43215601935438164 0.8000412462706183 0.42217641868147465 0.7865149875685253 0.42139671165659603 0.7864646164684039 0.3934123194298947 0.7476423680701056
0.6173242187500001 0.5857958984375001 0.60259765625 0.5761083984374998 55 0.4332209768489462 0.801427460651054 0.4063545511442421 0.7652372457307581 0.42026228080553574 0.7849330316944642 0.3981598102682465 0.7540569866067532
0.6146728515625 0.5978857421875002 0.6040234375 0.581796875 56 0.4309622095719068 0.7983834935530931 0.41661517916502916 0.7791563052099713 0.4214811561432864 0.7865657188567136 0.40300572072496976 0.7605880292750302
0.615537109375 0.6056396484375001 0.60703125 0.576552734375 57 0.4316887655950076 0.7993854531549923 0.4232148166221067 0.7880644802528934 0.4240582821131205 0.7900042178868796 0.39859423969856733 0.7545112290514326
0.6180615234375001 0.6026074218749999 0.6046191406249999 0.5758837890625 58 0.4338346730346292 0.802288373840371 0.42066128130275504 0.7845535624472448 0.4220299566176593 0.7872083246323405 0.398004011703728 0.7537635664212721
0.6109082031249999 0.6021923828125001 0.6062890624999999 0.5736962890624999 59 0.42772361542500337 0.7940927908249965 0.42033330635684074 0.7840514592681594 0.4234468096208506 0.7891313153791493 0.3961502045745043 0.7512423735504956
0.6156689453124999 0.5955175781250001 0.6066894531249999 0.5781835937500001 60 0.4317820432482453 0.7995558473767546 0.4146102353203632 0.776424920929637 0.4237637261260755 0.7896151801239243 0.3999548906921915 0.7564122968078086
0.6125 0.6035595703124998 0.6055810546874999 0.5785791015624999 61 0.42911822437171776 0.7958817756282823 0.42146930603938704 0.7856498345856127 0.422837518721733 0.7883245906532668 0.40030909336769416 0.7568491097573057
0.6044677734374998 0.6048193359375 0.6066259765625 0.5716113281249998 62 0.42207507962591695 0.7868604672490827 0.4225599534129197 0.7870787184620804 0.4237489595639251 0.7895029935610748 0.39431841089878095 0.7489042453512187
0.6144335937499998 0.6017333984375002 0.6070361328125001 0.5649365234375 63 0.43076974653136135 0.7980974409686383 0.41986147298909837 0.783605323885902 0.424060595624474 0.7900116700005262 0.3886154319060088 0.7412576149689912
0.6071728515624999 0.5918896484375 0.6055322265624998 0.561455078125 64 0.42457521232534406 0.7897704907996557 0.41137122521062863 0.7724080716643714 0.4228146911757197 0.78824976194928 0.38574893212557804 0.7371612241244219
0.62041015625 0.58638671875 0.6065087890624999 0.5687060546875 65 0.43585252057347157 0.8049677919265283 0.4068163146923584 0.7659571228076416 0.4236261688644392 0.7893914092605607 0.391790465932126 0.745621643442874
0.6156884765624999 0.6023193359375 0.6065966796875 0.5767480468750001 66 0.431836210339794 0.7995407427852058 0.4204037104695263 0.7842349614054737 0.4237147742509447 0.7894785851240552 0.3986909047667333 0.754805188983267
0.60486328125 0.6074072265625 0.6072216796875 0.5768310546875 67 0.422588655782512 0.787137906717488 0.42478116150119866 0.7900332916238013 0.42428438994337836 0.7901589694316216 0.3988051108705043 0.7548569985044956
0.61244140625 0.591806640625 0.6070263671875 0.5585351562500002 68 0.42906471272836 0.79581809977164 0.4114797877538686 0.7721334934961314 0.4240579097452166 0.7899948246297834 0.38330631511492436 0.733763997385076
0.6043603515625 0.58677734375 0.6083837890624999 0.558564453125 69 0.42211312880369456 0.7866075743213055 0.4070158305996997 0.7665388569003003 0.4252256616952562 0.7915419164297436 0.3831585093410856 0.7339703969089144
0.60953125 0.5939355468749999 0.607177734375 0.5711914062500001 70 0.42656428026813864 0.7924982197318613 0.4132494351009932 0.7746216586490067 0.4242263746907222 0.7901290940592778 0.3940570853614119 0.7483257271385884
0.6059375 0.594892578125 0.608447265625 0.5787353515625 71 0.4234997776550446 0.7883752223449554 0.4140582556772714 0.7757269005727285 0.4252802842480223 0.7916142470019776 0.4004416589920672 0.7570290441329328
0.60611328125 0.599755859375 0.6083300781249998 0.5805322265624999 72 0.42367186901142084 0.7885546934885791 0.41824523243295575 0.7812664863170442 0.4252145254930357 0.791445630756964 0.40196076757123356 0.7591036855537663
0.6123388671875001 0.5876855468750001 0.608251953125 0.579560546875 73 0.4289870083965061 0.795690725978494 0.40779044765242034 0.7675806460975798 0.42513286265769845 0.7913710435923016 0.4011369532953567 0.7579841404546434
0.5992626953125 0.5902099609375 0.6071533203125 0.5753369140624999 74 0.4178534878678417 0.7806719027571583 0.41007368639427444 0.7703462354807256 0.42419317025659764 0.7901134703684024 0.39759159155253665 0.7530822365724631
0.6044091796875001 0.5841894531249999 0.6064257812499999 0.5797705078125002 75 0.422235121333554 0.7865832380414461 0.4049232537537666 0.7634556524962333 0.4236051261560213 0.7892464363439785 0.4013405764016542 0.7582004392233461
0.602255859375 0.5826660156249999 0.6092138671875 0.5810400390624999 76 0.4203994812642992 0.7841122374857008 0.40363903323959494 0.7616929980104048 0.4259910890693591 0.792436645305641 0.4023961350108072 0.7596839431141926
0.6027294921875 0.5910009765624998 0.6089111328125001 0.5786962890625 77 0.4207935569664316 0.7846654274085685 0.41083262236209306 0.7711693307629066 0.42569829420682503 0.7921239714181751 0.40043813857922583 0.7569544395457742
0.6098437500000001 0.590654296875 0.6080957031249999 0.5791162109375001 78 0.4268698943841164 0.7928176056158839 0.410461310012266 0.770847283737734 0.4250084467744437 0.7911829594755562 0.4007937688738397 0.7574386530011605
0.604345703125 0.587041015625 0.6074951171874999 0.5744091796875 79 0.4221444320195884 0.7865469742304116 0.407352141760149 0.766729889489851 0.4244873672538957 0.7905028671211042 0.3968085079038748 0.7520098514711253
0.6066699218749999 0.5748730468749998 0.6102929687499999 0.5697949218749999 80 0.42414676827022324 0.7891930754797766 0.39698847922841274 0.752757614521587 0.4268738895473403 0.7937120479526596 0.39285023810590136 0.7467396056440985
0.6044287109374998 0.5843798828125001 0.6067480468749998 0.5722900390624999 81 0.4222484239910046 0.7866089978839951 0.4051132131316013 0.7636465524933989 0.42389824284207533 0.7895978509079243 0.3949773576520583 0.7496027204729414
0.5865527343750001 0.5869580078125 0.6091064453125001 0.5737646484375001 82 0.40690310355076387 0.7662023651992363 0.40720764407511106 0.7667083715498888 0.42587024452180977 0.7923426461031905 0.3961915598829303 0.7513377369920698
0.6004736328125 0.600625 0.6095019531250001 0.573515625 83 0.41888591274754117 0.7820613528774588 0.41899826514060307 0.7822517348593969 0.42623504527666184 0.7927688609733383 0.3959861446080275 0.7510451053919724
0.6049511718750001 0.6001806640624998 0.6069091796874999 0.5712353515624999 84 0.4226822700258918 0.7872200737241084 0.41862418555271197 0.7817371425722877 0.42402724958026394 0.7897911097947359 0.3941312806644268 0.7483394224605731
0.6052685546875 0.5877539062499999 0.6071240234374999 0.5703564453125 85 0.4229710177551119 0.787566091619888 0.4080792914828422 0.7674285210171576 0.4241862425756423 0.7900618042993576 0.39337178766186115 0.7473411029631387
0.5939257812500001 0.5828710937499999 0.6088134765625 0.5690527343750001 86 0.41330317714044895 0.7745483853595512 0.40385467778067985 0.76188750971932 0.42565228338188354 0.7919746697431164 0.39227533913787477 0.7458301296121255
0.5936669921875001 0.585439453125 0.6086376953125001 0.5602099609375 87 0.4130942206806004 0.7742397636943997 0.4060710264102306 0.7648078798397695 0.4254863723979358 0.7917890182270644 0.3847470988745866 0.7356728230004134
0.5971874999999999 0.5808544921875 0.6096337890625 0.5543066406249999 88 0.4160629706008775 0.7783120293991223 0.4022109927295431 0.7594979916454568 0.4263380940983894 0.7929294840266106 0.37974318696060905 0.7288700942893908
0.5962304687499999 0.5892919921874998 0.6079443359375001 0.5708203125000001 89 0.4152580758163902 0.7772028616836095 0.4094177462568458 0.7691662381181539 0.42491447530006665 0.7909741965749335 0.39368389134425097 0.7479567336557492
0.6015283203125 0.585126953125 0.6089990234375 0.5821044921875 90 0.41979437600464065 0.7832622646203594 0.40583988351779726 0.7644140227322027 0.42578988530087614 0.7922081615741239 0.4033288000170106 0.7608801843579895
0.5970068359375001 0.5897460937499999 0.60654296875 0.5762304687500001 91 0.4159495545355388 0.7780641173394616 0.4097521077304481 0.7697400797695516 0.4237436420918127 0.7893422954081873 0.3983253740760151 0.754135563423985
0.5991552734375001 0.5851025390624999 0.6092578124999999 0.57685546875 92 0.4177700465892782 0.780540500285722 0.4057836120835911 0.7644214660414086 0.426003631856298 0.7925119931437017 0.39887053175880327 0.7548404057411968
0.59896484375 0.5839453124999999 0.6085400390625001 0.5719482421875 93 0.41760775524762817 0.7803219322523719 0.40481503824701026 0.7630755867529896 0.42542546280088817 0.791654615324112 0.39464736000076583 0.7492491243742341
0.6024072265625 0.5766748046875001 0.6097802734374999 0.5687451171875 94 0.4205552218262584 0.7842592312987416 0.39854718050303595 0.7548024288719642 0.42647500257926335 0.7930855442957363 0.3919889659813628 0.7455012683936372
0.594677734375 0.5823291015624997 0.609169921875 0.5726269531250001 95 0.4139795710318174 0.7753758977181827 0.40329927697197476 0.7613589261530247 0.4259425234363998 0.7923973203136001 0.39530473221253803 0.7499491740374622
0.5961328124999999 0.5909667968750001 0.60861328125 0.5720361328125001 96 0.4151253684522004 0.7771402565477995 0.4107900286996726 0.7711435650503276 0.42550727534351895 0.7917192871564811 0.39475470889771497 0.7493175567272852
0.5950634765625 0.5973632812499999 0.6078271484374999 0.5670117187500001 97 0.41423619143675855 0.7758907616882416 0.4162340215458341 0.7784925409541658 0.42479737073180723 0.7908569261431925 0.39054916171022597 0.7434742757897743
0.595732421875 0.5942236328124999 0.6100537109374999 0.5736816406249999 98 0.4148812069922846 0.7765836367577154 0.41357960044160025 0.7748676651833996 0.42670156179597307 0.7934058600790268 0.3961811677163841 0.7511821135336157
0.5964404296874999 0.5877783203125 0.6083300781249998 0.5716748046875 99 0.41547208026551447 0.7774087791094852 0.4080835543335191 0.7674730862914809 0.42521068216059654 0.7914494740894031 0.3944674012263325 0.7488822081486675
0.6014794921875 0.5741308593750001 0.6064794921875001 0.556435546875 100 0.41976339288901715 0.7831955914859827 0.39647357398412764 0.7517881447658725 0.4236134964841951 0.789345487890805 0.38156430021753396 0.731306793532466
